Iterative quantum algorithms for the minimum vertex cover problem based on continuous-time quantum walks

We introduce a constraint-preserving hybrid quantum-classical greedy framework for the minimum vertex cover problem, which extends directly to maximum independent set by bitwise complementation. The framework uses projected Pauli-X terms whose sum preserves the feasible subspace and acts within it exactly as the adjacency matrix of a layered graph of feasible covers. This graph is connected, so every feasible cover is linked to the configuration containing all vertices by a sequence of allowed single-vertex flips. Starting from this configuration, the corresponding continuous-time quantum walk propagates amplitude into layers containing progressively smaller covers. We rank vertices using either their marginal cover probabilities or the expected cover size obtained after fixing each candidate vertex in the cover, and use these rankings to guide recursive greedy reductions. Across several random-graph families, with walk times fixed using independent calibration ensembles, the quantum-informed algorithms achieve lower mean approximation ratios and solve a larger fraction of instances optimally than their corresponding classical greedy baselines. The conditioned-energy strategy performs best on the tested instances and retains algorithmic performance close to the exact continuous-time limit under low-depth Trotterisation. For bounded-degree graphs, each Trotter layer has circuit depth independent of system size, and the framework requires neither penalty terms nor variational training.

==> figures/entanglement/entanglement_data_pivoted.csv <==
t,mean_S_n8,sem_S_n8,mean_S_n10,sem_S_n10,mean_S_n12,sem_S_n12,mean_S_n14,sem_S_n14,mean_S_n16,sem_S_n16,mean_S_n18,sem_S_n18
0.000000,-0.000000,0.000000,-0.000000,0.000000,0.000000,0.000000,-0.000000,0.000000,0.000000,0.000000,-0.000000,0.000000
0.157080,0.051757,0.000398,0.065102,0.000586,0.074404,0.000752,0.086216,0.000820,0.095919,0.000915,0.108648,0.001027
0.314159,0.417064,0.002480,0.520651,0.003886,0.597715,0.005140,0.691600,0.005706,0.769311,0.006483,0.869699,0.007311
0.471239,1.070024,0.005041,1.325265,0.008274,1.530366,0.011289,1.769329,0.012832,1.967834,0.014760,2.220716,0.016758
0.628319,1.694361,0.007096,2.086939,0.011493,2.432401,0.015666,2.814241,0.018328,3.135476,0.021138,3.534098,0.024142
0.785398,2.057790,0.008437,2.529935,0.013454,2.991196,0.016945,3.467311,0.020418,3.883447,0.023483,4.375369,0.026860
0.942478,2.107872,0.010350,2.623385,0.014951,3.160864,0.015844,3.671575,0.019384,4.152180,0.022286,4.682374,0.025198
1.099557,1.882166,0.018324,2.484880,0.016166,3.043625,0.014927,3.542313,0.016828,4.064004,0.019505,4.594982,0.021253
1.256637,1.487242,0.031355,2.254699,0.016423,2.775351,0.016716,3.234506,0.014702,3.783760,0.017327,4.294285,0.018197
1.413717,1.119222,0.042482,2.005783,0.016084,2.486232,0.019003,2.886827,0.014742,3.464792,0.016556,3.942404,0.018170
1.570796,0.939404,0.045920,1.752812,0.018136,2.262133,0.018946,2.606776,0.016662,3.214357,0.016524,3.658095,0.019399
1.727876,0.901527,0.044710,1.542785,0.022219,2.117531,0.016967,2.449705,0.017858,3.068265,0.016757,3.492328,0.019536
1.884956,0.928394,0.039864,1.428761,0.024193,2.040625,0.014653,2.408242,0.017479,3.022449,0.016456,3.441520,0.018278
2.042035,1.066087,0.025584,1.424861,0.022916,2.047213,0.013396,2.468888,0.015490,3.069856,0.014847,3.496318,0.015848
2.199115,1.295950,0.017228,1.527338,0.018251,2.139013,0.014634,2.634658,0.012101,3.206345,0.012283,3.654523,0.012932
2.356194,1.506734,0.025290,1.719950,0.012337,2.293248,0.016453,2.878697,0.010225,3.413419,0.010291,3.893317,0.011316
2.513274,1.602895,0.029274,1.946048,0.012275,2.469714,0.016352,3.121860,0.011626,3.644676,0.009835,4.155286,0.011570
2.670354,1.573471,0.021759,2.120084,0.015952,2.626822,0.014688,3.291634,0.012605,3.837687,0.010256,4.371489,0.011844
2.827433,1.424922,0.012508,2.199875,0.017959,2.727111,0.013313,3.358779,0.011713,3.946472,0.010951,4.494222,0.011527
2.984513,1.215593,0.029365,2.187047,0.018507,2.765630,0.013402,3.337029,0.010207,3.961845,0.012229,4.512780,0.011999
3.141593,1.052410,0.045346,2.107520,0.018303,2.755099,0.014506,3.261852,0.010283,3.905913,0.013762,4.450495,0.014031


==> figures/entanglement/entanglement_peak_summary.csv <==
n,t_star,mean_S_at_peak,sem_S_at_peak,n_samples
8,0.942478,2.107872,0.010350,200
10,0.942478,2.623385,0.014951,200
12,0.942478,3.160864,0.015844,200
14,0.942478,3.671575,0.019384,200
16,0.942478,4.152180,0.022286,200
18,0.942478,4.682374,0.025198,200


==> figures/final_reduced/MC/3-regular/reduced_conditional_smc.csv <==
graph_nodes,mean,std,count
50,1.12299,0.0314878,20
100,1.1202,0.0259291,20
150,1.12842,0.0268269,20
200,1.11711,0.0153716,20
250,1.1304,0.019542,20
300,1.13456,0.0172778,20


==> figures/final_reduced/MC/3-regular/reduced_conditional_smc_reverse.csv <==
graph_nodes,mean,std,count
50,1.0979817,0.0465606,20
100,1.1013978,0.0266774,20
150,1.1050577,0.0262972,20
200,1.0963512,0.0168589,20
250,1.1119712,0.015593,20
300,1.1074143,0.0182867,20


==> figures/final_reduced/MC/3-regular/reduced_n2_reduced.csv <==
graph_nodes,mean,std,count
50,1.02692,0.0251784,20
100,1.02784,0.0166636,20
150,1.0222,0.013325,20
200,1.02568,0.00873738,20
250,1.02639,0.0108382,20
300,1.02474,0.00736178,20


==> figures/final_reduced/MC/3-regular/reduced_n2_reduced_reverse.csv <==
graph_nodes,mean,std,count
50,1.041019,0.0261422,20
100,1.0556175,0.0139001,20
150,1.0666466,0.0161362,20
200,1.0630573,0.0131627,20
250,1.0722302,0.009991,20
300,1.0748436,0.0140721,20


==> figures/final_reduced/MC/4-regular/reduced_conditional_smc.csv <==
graph_nodes,mean,std,count
50,1.11581,0.0347049,20
100,1.11471,0.0297892,20
150,1.11869,0.0229599,20
200,1.12467,0.0248469,20
250,1.12268,0.0190738,20
300,1.12414,0.0141508,20


==> figures/final_reduced/MC/4-regular/reduced_conditional_smc_reverse.csv <==
graph_nodes,mean,std,count
50,1.0794086,0.0325209,20
100,1.0946663,0.0263813,20
150,1.1041114,0.0233398,20
200,1.1078328,0.0118257,20
250,1.1115471,0.0205581,20
300,1.1058881,0.0171527,20


==> figures/final_reduced/MC/4-regular/reduced_n2_reduced.csv <==
graph_nodes,mean,std,count
50,1.02161,0.021767,20
100,1.02514,0.0125356,20
150,1.02519,0.00998344,20
200,1.024,0.0122925,20
250,1.02799,0.010355,20
300,1.02473,0.00916511,20


==> figures/final_reduced/MC/4-regular/reduced_n2_reduced_reverse.csv <==
graph_nodes,mean,std,count
50,1.0249462,0.0207296,20
100,1.0478136,0.0189275,20
150,1.0593718,0.0130358,20
200,1.063187,0.009603,20
250,1.0650496,0.0136136,20
300,1.0648856,0.0083457,20


==> figures/final_reduced/MC/erdos/reduced_conditional_smc.csv <==
graph_nodes,mean,std,count
50,1.06353,0.0312444,20
100,1.0522,0.0127573,20
150,1.04166,0.00974327,20
200,1.03078,0.00639727,20
250,1.02643,0.00530052,20
300,1.02501,0.00425192,20


==> figures/final_reduced/MC/erdos/reduced_conditional_smc_reverse.csv <==
graph_nodes,mean,std,count
50,1.0779781,0.0314684,20
100,1.0486748,0.0095634,20
150,1.038641,0.0090198,20
200,1.0335302,0.0060136,20
250,1.0272953,0.0060121,20
300,1.0244707,0.0034567,20


==> figures/final_reduced/MC/erdos/reduced_n2_reduced.csv <==
graph_nodes,mean,std,count
50,1.00783,0.0145683,20
100,1.00938,0.00705029,20
150,1.00713,0.00604245,20
200,1.0088,0.00473648,20
250,1.00867,0.00274688,20
300,1.00643,0.00331975,20


==> figures/final_reduced/MC/erdos/reduced_n2_reduced_reverse.csv <==
graph_nodes,mean,std,count
50,1.0247319,0.0175885,20
100,1.0187625,0.0078194,20
150,1.0157814,0.006751,20
200,1.0134707,0.0044389,20
250,1.012349,0.0031621,20
300,1.0092896,0.0026353,20


==> figures/trotter/err_vs_beta_p16.csv <==
p,beta,mean_error,sem_error,num_graphs
16,0.1,0.00022643672731962792,3.989932037679704e-06,50
16,0.260083823873147,0.0036075469710726733,5.9364203947915444e-05,50
16,0.420167647746294,0.01277640738630316,0.00018344363734787826,50
16,0.580251471619441,0.026860979834928758,0.0003145339165775287,50
16,0.740335295492588,0.04362760880040373,0.0004022579359002451,50
16,0.900419119365735,0.06159694612482355,0.00046067472054907516,50
16,1.0605029432388822,0.08010556455021697,0.0005283534541236505,50
16,1.2205867671120292,0.0988160770733932,0.0006389788234891486,50
16,1.3806705909851762,0.11754640282248201,0.0008019322430887573,50
16,1.5407544148583232,0.1361528234818722,0.0009872515205259823,50
16,1.7008382387314702,0.15445418070520353,0.0011524050026045605,50
16,1.8609220626046172,0.17223256744635354,0.0012618926517038776,50
16,2.0210058864777642,0.18937685233653845,0.001302371863264528,50
16,2.181089710350911,0.20593799626109896,0.0013013605449966853,50
16,2.3411735342240583,0.22220550506806203,0.0013308851582309225,50
16,2.5012573580972055,0.23882000995932184,0.001460969800578525,50
16,2.6613411819703523,0.2563092031733788,0.0016839635702474965,50
16,2.821425005843499,0.274710124389872,0.001973463137335842,50
16,2.9815088297166463,0.2939762276086406,0.0023089544452177535,50
16,3.141592653589793,0.3140528194929407,0.002651913221304648,50


==> figures/trotter/err_vs_beta_p2.csv <==
p,beta,mean_error,sem_error,num_graphs
2,0.1,0.001863858414724287,3.26255680137189e-05,50
2,0.260083823873147,0.029562415217990363,0.00048388404759632913,50
2,0.420167647746294,0.10399769434135112,0.001491309827566541,50
2,0.580251471619441,0.2169859989883618,0.0025569844062200598,50
2,0.740335295492588,0.3491650691309801,0.0032590021472706458,50
2,0.900419119365735,0.48676755064116917,0.0036586799493428753,50
2,1.0605029432388822,0.622697695556358,0.0039867175306753785,50
2,1.2205867671120292,0.7526702246878818,0.004419880592169598,50
2,1.3806705909851762,0.873615561380343,0.005107522141984465,50
2,1.5407544148583232,0.9834044042382188,0.00597423018343166,50
2,1.7008382387314702,1.080444505908156,0.006711898283727774,50
2,1.8609220626046172,1.1631764451319038,0.007023687822607023,50
2,2.0210058864777642,1.2304188224619208,0.00680123480481474,50
2,2.181089710350911,1.2823451978722682,0.006244416795918046,50
2,2.3411735342240583,1.3207024634662818,0.005824761443382303,50
2,2.5012573580972055,1.345901777807963,0.00530192693713007,50
2,2.6613411819703523,1.3617825626214792,0.0046639539994634376,50
2,2.821425005843499,1.3727375578706726,0.00342470416659865,50
2,2.9815088297166463,1.3825170849671458,0.003247914291827501,50
2,3.141592653589793,1.384587094740291,0.0031810248822257,50


==> figures/trotter/err_vs_beta_p32.csv <==
p,beta,mean_error,sem_error,num_graphs
32,0.1,0.00011317910879376872,1.995317416168582e-06,50
32,0.260083823873147,0.001803241963850567,2.9679877353918125e-05,50
32,0.420167647746294,0.006386855347947371,9.167494678517663e-05,50
32,0.580251471619441,0.013429097120369979,0.00015713025544235093,50
32,0.740335295492588,0.02181472160396131,0.00020104016031014093,50
32,0.900419119365735,0.03080609446396367,0.000230703296891819,50
32,1.0605029432388822,0.040073511263720565,0.00026556623729241164,50
32,1.2205867671120292,0.04944941624587576,0.00032219968533135586,50
32,1.3806705909851762,0.058842159442877656,0.00040437212867129824,50
32,1.5407544148583232,0.06817780685709118,0.0004964516407182348,50
32,1.7008382387314702,0.07736398354838774,0.0005769595369483299,50
32,1.8609220626046172,0.08629550017623605,0.0006283856511559948,50
32,2.0210058864777642,0.09492441211282823,0.0006461573481781893,50
32,2.181089710350911,0.10327317344415698,0.00064689185092772,50
32,2.3411735342240583,0.11147917636374048,0.0006671084152750389,50
32,2.5012573580972055,0.11986355056166997,0.000740340659539978,50
32,2.6613411819703523,0.12868384912113967,0.0008611844092543592,50
32,2.821425005843499,0.13795265717732821,0.0010144825086807413,50
32,2.9815088297166463,0.14765932025605966,0.0011878784111044804,50
32,3.141592653589793,0.15778906698541645,0.0013624333310266067,50


==> figures/trotter/err_vs_beta_p4.csv <==
p,beta,mean_error,sem_error,num_graphs
4,0.1,0.0009120476704415748,1.6023468700395555e-05,50
4,0.260083823873147,0.01451516040897631,0.00023845445659212067,50
4,0.420167647746294,0.05132341071603542,0.0007375376808715984,50
4,0.580251471619441,0.10770053997123652,0.001266327278634797,50
4,0.740335295492588,0.17452501345657587,0.0016174520660765619,50
4,0.900419119365735,0.24562413070711422,0.0018349540163433806,50
4,1.0605029432388822,0.3180876960651728,0.0020593313289460785,50
4,1.2205867671120292,0.3903955106652825,0.0024239043767690285,50
4,1.3806705909851762,0.46176825501768526,0.003001564730132546,50
4,1.5407544148583232,0.5316752802341427,0.0037156666287456908,50
4,1.7008382387314702,0.5994547741143514,0.0044191197468085195,50
4,1.8609220626046172,0.6641208630674467,0.004968444209112051,50
4,2.0210058864777642,0.7247381510583714,0.005235770779372594,50
4,2.181089710350911,0.7811794866699066,0.0052051259908650034,50
4,2.3411735342240583,0.8345692893368706,0.00503947471223492,50
4,2.5012573580972055,0.8871510407273281,0.004940997676996919,50
4,2.6613411819703523,0.9411110602480298,0.005036898964990882,50
4,2.821425005843499,0.9968791951147018,0.0054353544447530095,50
4,2.9815088297166463,1.0530629674228387,0.006084755012248838,50
4,3.141592653589793,1.1078451753750311,0.006739544548865499,50


==> figures/trotter/err_vs_beta_p64.csv <==
p,beta,mean_error,sem_error,num_graphs
64,0.1,5.658469671741696e-05,9.978379200142248e-07,50
64,0.260083823873147,0.000901555012212243,1.4840405459075713e-05,50
64,0.420167647746294,0.003193263717949035,4.5827573695216895e-05,50
64,0.580251471619441,0.006714417710548834,7.853316521293836e-05,50
64,0.740335295492588,0.01090766665099176,0.00010050357413039496,50
64,0.900419119365735,0.015404525340087643,0.0001154561317015951,50
64,1.0605029432388822,0.020040459479631945,0.00013314719655933846,50
64,1.2205867671120292,0.024731846749567327,0.00016177850848237937,50
64,1.3806705909851762,0.02943262922260609,0.00020300078211913996,50
64,1.5407544148583232,0.034105295546876226,0.0002488615241086079,50
64,1.7008382387314702,0.038703270395647096,0.00028859757635960455,50
64,1.8609220626046172,0.043175011780879145,0.0003135344076590807,50
64,2.0210058864777642,0.04749827900425128,0.00032190817193212347,50
64,2.181089710350911,0.051683170253492436,0.0003226676231096792,50
64,2.3411735342240583,0.05579632767092748,0.00033396828635541385,50
64,2.5012573580972055,0.05999824140166225,0.0003720265243734193,50
64,2.6613411819703523,0.06441608001386981,0.0004338596978696675,50
64,2.821425005843499,0.06905486325380186,0.0005115339855351436,50
64,2.9815088297166463,0.07391204623636063,0.0005985381158127334,50
64,3.141592653589793,0.07898319322675702,0.0006856385413869288,50


==> figures/trotter/err_vs_p_t0785.csv <==
beta,p,mean_error,sem_error,num_graphs
0.7853981633974483,1,0.6163186849039727,0.005285411011240709,50
0.7853981633974483,2,0.3082608324126957,0.002514724054829439,50
0.7853981633974483,4,0.15406890443429358,0.001271058639575169,50
0.7853981633974483,8,0.07704540500955992,0.0006379267846099491,50
0.7853981633974483,16,0.03853079394196121,0.00031921216604405506,50
0.7853981633974483,32,0.019268147285038558,0.00015961629479842394,50
0.7853981633974483,64,0.009634853275178745,7.980389931362855e-05,50


==> figures/trotter/err_vs_p_t1571.csv <==
beta,p,mean_error,sem_error,num_graphs
1.5707963267948966,1,1.3983864909512105,0.0019502182834239571,50
1.5707963267948966,2,1.0030738378115658,0.004982858637817727,50
1.5707963267948966,4,0.5474675813077089,0.003945548677575368,50
1.5707963267948966,8,0.27915596235746015,0.002255641751640579,50
1.5707963267948966,16,0.14019200348752914,0.001174785803551895,50
1.5707963267948966,32,0.07015895008148992,0.0005956283206200611,50
1.5707963267948966,64,0.03508397719836096,0.00029941280665720185,50


==> figures/trotter/err_vs_p_t2356.csv <==
beta,p,mean_error,sem_error,num_graphs
2.356194490192345,1,1.400931919910953,0.0014394845567983492,50
2.356194490192345,2,1.3441470618024725,0.0038209850149925565,50
2.356194490192345,4,0.8817930008778929,0.006264276516390516,50
2.356194490192345,8,0.4722320647106985,0.0041247578284193415,50
2.356194490192345,16,0.23997825030202324,0.0022074857909121044,50
2.356194490192345,32,0.12043015813093447,0.0011228558714381665,50
2.356194490192345,64,0.060259147089047095,0.0005639160401446587,50


==> figures/trotter/err_vs_p_t3142.csv <==
beta,p,mean_error,sem_error,num_graphs
3.141592653589793,1,1.4027453209712595,0.0013779360279314375,50
3.141592653589793,2,1.3991580337093696,0.0015400257554688353,50
3.141592653589793,4,1.1516493886232533,0.005837720166056227,50
3.141592653589793,8,0.6707083968559477,0.0055076487738679545,50
3.141592653589793,16,0.34893588317801494,0.0032947366448789848,50
3.141592653589793,32,0.17618100662520964,0.001735108671745206,50
3.141592653589793,64,0.08829277841390104,0.0008819391900277534,50


==> figures/trotter/state_error_vs_n_data.csv <==
n,beta,p,mean_error,sem_error,mean_norm_H,std_norm_H,num_graphs
6,1.5707963267948966,16,0.08421593059740051,0.0019041897417446702,3.798710803905122,0.29083371605115615,50
8,1.5707963267948966,16,0.09655821068172499,0.001536184011837222,4.811662857483745,0.40098699537979454,50
10,1.5707963267948966,16,0.10620402430555988,0.0013143643370908164,5.68379737376066,0.3868224333579328,50
12,1.5707963267948966,16,0.11924449281664512,0.0013111145771994718,6.3621106148998265,0.4150007795494086,50
14,1.5707963267948966,16,0.12917229204900216,0.0011208007807825837,7.088545749402939,0.4816193574906585,50
16,1.5707963267948966,16,0.13912738686821904,0.0011419844990743068,7.56826646842949,0.46603575271633557,50
18,1.5707963267948966,16,0.14657747956058723,0.001109765152426063,8.014905240796436,0.38396796210422696,50


==> final_reduced_plotting/evolution_times/E_vs_beta.csv <==
beta,v0,v1,v2,v3,v4,v5,v6
0.0,7.000000000000006,7.000000000000009,6.9999999999999964,7.000000000000006,6.999999999999994,7.0000000000000036,7.0000000000000036
0.026399938265460447,6.995821172936559,6.995822143403774,6.995822143403762,6.995821819849564,6.995822143606746,6.995822143411268,6.995822467063231
0.05279987653092089,6.983319598928032,6.983335077050416,6.983335077050405,6.983329913519442,6.9833350900143465,6.983335077526464,6.983340247304447
0.07919981479638134,6.9625996003176285,6.962677543509018,6.962677543509011,6.962651515323495,6.962677690662449,6.962677548854545,6.962703648022264
0.10559975306184179,6.933833723515376,6.9340782377705485,6.934078237770539,6.933996470035622,6.934079060549133,6.934078267202363,6.934160432389105
0.13199969132730224,6.897260775401206,6.8978520506404575,6.897852050640448,6.897653964339744,6.897855169657744,6.897852159977435,6.898051755734739
0.1583996295927627,6.853183119057992,6.854394922653594,6.854394922653586,6.853988049634259,6.854404164840838,6.854395238507942,6.854806594421605
0.18479956785822313,6.801963272396946,6.804177418236743,6.804177418236734,6.803432051803613,6.804200513346274,6.804178183372321,6.804934782011643
0.21119950612368357,6.744019863998598,6.747737156387576,6.747737156387566,6.746481986478908,6.747788081445458,6.747738781685238,6.749018795465782
0.23759944438914402,6.67982301005383,6.685670257262421,6.685670257262412,6.683689118096482,6.68577228120457,6.685673371959539,6.687704458778863
0.2639993826546045,6.609889184453843,6.618621983207689,6.618621983207681,6.615651817232899,6.61881143487754,6.618627471019192,6.621690752163138
0.29039932092006493,6.5347756606868215,6.547276767479941,6.547276767479927,6.543006882858902,6.547607519329443,6.5472857720459565,6.551718931182868
0.3167992591855254,6.455074609134777,6.472347833848498,6.472347833848488,6.466420504045888,6.472896462047877,6.4723617128905095,6.478561171752605
0.3431991974509858,6.371406936555372,6.394566615263421,6.39456661526341,6.386579039134531,6.395438165495109,6.394586819080246,6.403008963406316
0.36959913571644626,6.284415955953813,6.314672179737109,6.3146721797371,6.304179789424464,6.316006437725393,6.314700026453339,6.325861474613221
0.3959990739819067,6.194760974719577,6.233400866602731,6.2334008666027225,6.2199219391826555,6.235379004375392,6.233437184113554,6.24791411017852
0.42239901224736714,6.103110886886206,6.15147632658117,6.151476326581163,6.134497824435268,6.154327770468976,6.1515209296303155,6.169947472069969
0.4487989505128276,6.010137851776044,6.069600144942036,6.0696001449420285,6.048584679956996,6.0736094901973114,6.069651115418711,6.092716921624854
0.47519888877828803,5.9165111362594995,5.98844320892828,5.988443208928271,5.962836997557456,5.993956989268544,5.988495948446932,6.016942923402725
0.5015988270437485,5.822891191566968,5.908637959075479,5.90863795907547,5.877879609726148,5.916071067977318,5.908683985349874,5.943302329448024
0.527998765309209,5.729924028243887,5.830771639726967,5.830771639726956,5.794301591543288,5.840613194300334,5.830797102269331,5.872420737996666
0.5543987035746694,5.638235944658983,5.755380637621547,5.755380637621538,5.712651051147575,5.768199075614012,5.755364533943958,5.8048660333598425
0.5807986418401299,5.548428655698534,5.682945969653268,5.682945969653258,5.633430855653733,5.699393175626618,5.68285805042439,5.741143184563663
0.6071985801055902,5.461074859147068,5.613889952537067,5.613889952537059,5.557095315916054,5.6347042204176985,5.613688312996949,5.681690350070268
0.6335985183710507,5.376714268007102,5.548574058925804,5.548574058925796,5.484047830604769,5.574581714685779,5.5482024241655825,5.6268763053291355
0.6599984566365111,5.295850127878415,5.487297937257182,5.487297937257175,5.4146394683270564,5.519413467015212,5.4866826605457275,5.576999179779488
0.6863983949019716,5.2189462297166385,5.430299546965798,5.430299546965788,5.349168446553014,5.469524101752306,5.429346352901629,5.532286460996719
0.712798333167432,5.146424420015876,5.377756337315769,5.377756337315759,5.287880448394047,5.425174515454707,5.3763468548872195,5.492896196657414
0.7391982714328925,5.078662602879129,5.329787377554486,5.329787377554477,5.230969703233287,5.3865622183158655,5.327775521831142,5.458919300538067
0.7655982096983529,5.015993221691247,5.286456328824232,5.286456328824222,5.178580745132361,5.353822485868317,5.283664603552932,5.430382847435338
0.7919981479638134,4.958702202297079,5.2477751346568215,5.247775134656813,5.130810754037107,5.327030233957118,5.243990941027348,5.407254224182454
0.8183980862292738,4.9070283347823205,5.213708297162785,5.213708297162776,5.087712379168453,5.3062025206816905,5.208680345941645,5.389445990216217
0.8447980244947343,4.861163067191292,5.184177600337684,5.184177600337674,5.049296941595621,5.291301572872136,5.177612534925786,5.376821291688522
0.8711979627601948,4.821250681794748,5.159067140249638,5.15906714024963,5.015537913724188,5.282238231740923,5.150626486482629,5.369199668064409
0.8975979010256552,4.787388822809122,5.138228524131294,5.138228524131287,4.986374577071011,5.278875712583324,5.127526088308212,5.366363089532291
0.9239978392911157,4.759629343704224,5.121486106351326,5.121486106351318,4.961715765934043,5.281033576648955,5.108085945581806,5.368062067278768
0.9503977775565761,4.7379794423305395,5.108642138556686,5.108642138556679,4.941443613017391,5.288491819343896,5.092057226648457,5.374021686540074
0.9767977158220366,4.722403052939837,5.099481723538075,5.099481723538066,4.925417223302629,5.300994987441437,5.079173430968685,5.383947424015288
1.003197654087497,4.712822465636983,5.0937774770822895,5.0937774770822815,4.913476213988655,5.318256248604409,5.069155974868753,5.397530626293003
1.0295975923529574,4.709120145748675,5.091293818681996,5.091293818681988,4.90544407065466,5.339961348822228,5.061719503046824,5.414453543896281
1.055997530618418,4.7111407278827695,5.091790829881095,5.091790829881088,4.901131282432086,5.365772406867928,5.056576847505085,5.434393835810083
1.0823974688838782,4.7186931619364145,5.095027637626636,5.095027637626629,4.900338231414723,5.3953315090841345,5.053443570106886,5.457028481285576
1.1087974071493387,4.731552990853974,5.100765298658579,5.1007652986585725,4.902857823337575,5.42826408220022,5.052042039828112,5.482037058642821
1.1351973454147992,4.749464742408632,5.108769179097921,5.108769179097914,4.908477857309324,5.464182035958239,5.052105010532925,5.509104374025581
1.1615972836802597,4.772144419570834,5.118810840429211,5.118810840429207,4.916983141746577,5.502686680595448,5.053378679340166,5.537922445907679
1.18799722194572,4.7992820760365875,5.130669458507016,5.130669458507011,4.9281573713603315,5.543371436243903,5.055625218990732,5.5681918729389
1.2143971602111805,4.830544465144161,5.144132815607548,5.144132815607541,4.94178478589632,5.585824361659571,5.058624789767118,5.599622632817708
1.240797098476641,4.865577751656254,5.158997916538735,5.1589979165387305,4.9576516352270525,5.629630538042665,5.062177047208334,5.631934377712804
1.2671970367421015,4.904010276697376,5.175071288147294,5.175071288147288,4.97554747731706,5.67437434978684,5.066102170929412,5.664856306822946
1.293596975007562,4.945455366507054,5.192169027051382,5.192169027051378,4.995266335601477,5.7196417076069785,5.070241447188524,5.6981267085477105
1.3199969132730223,4.9895141756155,5.210116663014585,5.210116663014579,5.016607740578703,5.765022260538012,5.074457443410791,5.731492273122322
1.3463968515384828,5.035778554606537,5.228748905095384,5.2287489050953795,5.039377677138935,5.810111641753691,5.078633816706644,5.764707281234026
1.3727967898039433,5.08383393185834,5.247909334688175,5.24790933468817,5.063389454610551,5.854513789096293,5.082674800606425,5.797532774985019
1.3991967280694038,5.133262197616044,5.267450104041089,5.267450104041085,5.0884645110323135,5.897843374793917,5.0865044149165595,5.829735814610303
1.425596666334864,5.183644577532609,5.287231691099026,5.28723169109902,5.114433157110305,5.9397283703108155,5.090065442975103,5.861088917724359
1.4519966046003245,5.234564481504401,5.307122751953745,5.30712275195374,5.14113525907084,5.979812761941057,5.093318218867239,5.891369767793751
1.478396542865785,5.285610312317035,5.327000101220187,5.327000101220184,5.168420853551611,6.017759420993861,5.096239264597514,5.920361265351298
1.5047964811312455,5.33637821739609,5.3467488387726165,5.346748838772611,5.1961506821453725,6.0532531196590345,5.0988198140571415,5.947851979611311
1.5311964193967058,5.386474765911862,5.366262628963237,5.366262628963231,5.224196628555155,6.086003670350959,5.101064257121515,5.973637040124365
1.5575963576621663,5.4355195326947054,5.3854441262125885,5.385444126212583,5.25244203782524,6.115749153000739,5.1029885336012075,5.997519488498523
1.5839962959276268,5.483147569943234,5.404205529197237,5.404205529197231,5.2807818950088565,6.142259181899172,5.104618503261115,6.019312089635382
1.6103962341930873,5.529011747603125,5.422469235229109,5.422469235229101,5.309122840087706,6.16533815178018,5.1059883148972105,6.038839581036626
1.6367961724585476,5.57278494359472,5.440168557241426,5.44016855724142,5.337382997062017,6.184828392345981,5.1071387946587485,6.055941318195381
1.663196110724008,5.6141620657912705,5.45724845842891,5.457248458428902,5.365491597898979,6.200613151802847,5.1081158715220205,6.070474254553799
1.6895960489894686,5.652861888796696,5.473666254324753,5.473666254324745,5.393388386399805,6.2126193235804275,5.108969056109131,6.082316176614674
1.715995987254929,5.688628690125588,5.489392229143709,5.489392229143702,5.421022792883736,6.220819826563602,5.109749987903768,6.091369099126671
1.7423959255203896,5.721233672315291,5.504410112702106,5.5044101127020975,5.448352877683265,6.225235548114641,5.110511065301835,6.097562712343935
1.7687958637858499,5.750476159753165,5.518717366174233,5.518717366174226,5.475344049528491,6.2259367610621705,5.1113041727629485,6.100857763638238
1.7951958020513104,5.776184561520956,5.532325229300687,5.53232522930068,5.501967573648432,6.223043930750174,5.112179519478314,6.1012492495720965
1.8215957403167709,5.798217094273741,5.545258488280039,5.54525848828003,5.528198893472583,6.216727836149802,5.11318460429198,6.098769292179638
1.8479956785822313,5.816462262006757,5.5575549322186335,5.557554932218623,5.554015798792332,6.207208939821334,5.114363321937841,6.093489574794981
1.8743956168476916,5.8308390924406135,5.569264476377637,5.5692644763776284,5.579396481744702,6.194755954963485,5.1157552258055805,6.085523218347807
1.9007955551131521,5.841297132594949,5.5804479421701565,5.5804479421701485,5.6043175296229055,6.179683573606955,5.117394962248259,6.075025988529839
1.9271954933786126,5.847816208846549,5.591175496501571,5.591175496501561,5.628751909934623,6.162349337824396,5.119311890725818,6.06219673742698
1.9535954316440731,5.850405959311194,5.601524766153698,5.601524766153688,5.652667007992089,6.143149655196476,5.1215299026980095,6.047276999803242
1.9799953699095334,5.849105148688548,5.6115786560076195,5.61157865600761,5.676022780351822,6.122514980193791,5.124067450021622,6.030549683806966
2.006395308174994,5.843980777717007,5.621422912496647,5.621422912496638,5.698770088412794,6.100904204063778,5.126937790594284,6.012336817947755
2.0327952464404544,5.835127001064624,5.631143485308147,5.6311434853081375,5.720849275289159,6.078798316680249,5.130149455087572,5.9929963401881565
2.059195184705915,5.822663868810386,5.640823750567983,5.640823750567974,5.74218904563598,6.056693424037881,5.133706933842239,5.972917940268411
2.0855951229713754,5.80673590763973,5.650541667146016,5.650541667146005,5.7627057024454755,6.035093224078121,5.13761157742498,5.952517992252247
2.111995061236836,5.787510558495258,5.6603669439749815,5.660366943974973,5.782302787053068,6.014501060760417,5.1418626980875874,5.932233640036575
2.1383949995022964,5.76517648770834,5.670358300109023,5.670358300109013,5.800871158884579,5.9954116912258355,5.146458852591865,5.912516123491535
2.1647949377677564,5.739941788620947,5.6805609004717,5.680560900471689,5.818289540101802,5.9783029130739695,5.151399279778135,5.893823456285167
2.191194876033217,5.712032090431861,5.6910040487543165,5.691004048754307,5.834425537595209,5.963627207790631,5.156685459109201,5.876612587627757
2.2175948142986774,5.681688590516854,5.7016992147113195,5.701699214711309,5.849137141117623,5.951803561904182,5.162322749491585,5.861331198523477
2.243994752564138,5.649166025833126,5.712638466241042,5.712638466241031,5.862274682183253,5.943209629281988,5.168322061256651,5.848409298089118
2.2703946908295984,5.61473059828162,5.723793367307193,5.7237933673071835,5.8736832241326695,5.9381743959716555,5.174701508577359,5.838250796623264
2.296794629095059,5.578657868122947,5.7351143912043625,5.73511439120435,5.883205339958347,5.9369715031113675,5.181487985098236,5.831225239013211
2.3231945673605194,5.541230628777151,5.746530885231871,5.746530885231859,5.890684221565483,5.939813373749941,5.1887186024451015,5.827659884489278
2.34959450562598,5.50273677563113,5.757951607913537,5.757951607913525,5.895967052554858,5.946846276102374,5.196441929805021,5.827832316530607
2.37599444389144,5.463467180869758,5.769265843938979,5.769265843938968,5.898908566767504,5.958146439091548,5.204718973131625,5.831963759868831
2.4023943821569005,5.423713585865901,5.780345085497564,5.7803450854975535,5.899374707080884,5.973717316353414,5.213623834889441,5.840213270124323
2.428794320422361,5.3837665223283775,5.791045252144343,5.791045252144332,5.89724629358297,5.993488072657021,5.223243999693926,5.8526729458637785
2.4551942586878215,5.343913273220276,5.801209405300941,5.80120940530093,5.892422607487493,6.017313342428122,5.233680197753694,5.869364293123938
2.481594196953282,5.304435884415573,5.810670898465173,5.810670898465162,5.884824797118586,6.044974284339942,5.245045806626151,5.89023584914833
2.5079941352187425,5.2656092381400645,5.8192568906660105,5.819256890666002,5.874399015023401,6.076180929363328,5.257465762329274,5.915162145774039
2.534394073484203,5.227699199412632,5.826792139097154,5.826792139097144,5.861119200712305,6.11057579289353,5.271074963107619,5.943944064208628
2.5607940117496635,5.1909608469245265,5.833102977576575,5.833102977576563,5.844989431531191,6.147738695243462,5.286016162853832,5.976310602546427
2.587193950015124,5.1556368000200905,5.83802138082447,5.8380213808244585,5.826045774506218,6.187192709556376,5.302437365996545,6.0119220460309695
2.613593888280584,5.121955653619122,5.841389010760193,5.8413890107601825,5.804357584355397,6.228411132661117,5.320488751182143,6.050374498549608
2.6399938265460445,5.090130532994276,5.843061140232825,5.843061140232814,5.780028206852457,6.270825353145149,5.340319166855985,6.091205702930486
2.666393764811505,5.060357780231482,5.8429103518692775,5.842910351869267,5.753195061919483,6.313833472470431,5.3620722574095945,6.133902048074631
2.6927937030769655,5.0328157839068615,5.8408299150005005,5.840829915000488,5.724029096737924,6.356809519750367,5.385882293406631,6.177906633539688
2.719193641342426,5.007663962965239,5.836736751768135,5.836736751768123,5.692733615300757,6.399113089202858,5.411869793032665,6.222628237589623
2.7455935796078865,4.985041914947731,5.8305739142871325,5.830573914287121,5.659542506672874,6.440099221563488,5.4401370338463355,6.267451013561328
2.771993517873347,4.96506873756487,5.822312507826989,5.822312507826977,5.624717909284155,6.479128347051661,5.470763563687857,6.311744722214211
2.7983934561388075,4.947842531136534,5.811953009983842,5.811953009983831,5.588547362380412,6.515576107894459,5.503801826817538,6.354875294963314
2.8247933944042676,4.93344008762394,5.799525952294262,5.799525952294251,5.551340507876294,6.548842882885984,5.539273025667039,6.396215514880175
2.851193332669728,4.921916769881218,5.785091948188689,5.785091948188681,5.513425415925632,6.578362844847625,5.577163339719942,6.4351555992887395
2.8775932709351886,4.9133065823883655,5.768741069065502,5.7687410690654914,5.4751446152550844,6.603612393910716,5.6174206208141575,6.4711134697709305
2.903993209200649,4.907622432142436,5.750591588039054,5.750591588039044,5.436850914484783,6.624117824929502,5.6599516784905815,6.503544502385164
2.9303931474661096,4.90485657564126,5.730788128032619,5.730788128032609,5.398903103163415,6.639462105627225,5.704620259916704,6.531950562721303
2.95679308573157,4.904981245067058,5.709499266826301,5.709499266826292,5.361661621045936,6.649290662789994,5.7512458165116085,6.555888146775274
2.9831930239970306,4.907949443947707,5.686914665944292,5.6869146659442835,5.325484281305511,6.6533160964026585,5.79960313391545,6.574975469118659
3.009592962262491,4.913695899828725,5.663241802441611,5.663241802441602,5.290722128053983,6.65132176547755,5.849422883708071,6.588898363951357
3.0359929005279516,4.92213815891934,5.6387023923606625,5.6387023923606545,5.257715500988654,6.643164213845122,5.900393134706507,6.597414891757066
3.0623928387934116,4.933177805370052,5.613528601584647,5.613528601584639,5.226790370505194,6.628774428731321,5.952161839261746,6.60035857375315
3.088792777058872,4.946701785880903,5.587959143817386,5.587959143817379,5.1982549955986155,6.608157948925115,6.00434028630159,6.597640207404112
3.1151927153243326,4.962583818804786,5.562235366362253,5.562235366362245,5.17239694474782,6.581393862152091,6.056507488553434,6.589248248176714
3.141592653589793,4.980685865862412,5.536597422248361,5.536597422248353,5.149480507209295,6.548632752369028,6.108215447087995,6.575247774663415


==> final_reduced_plotting/evolution_times/F_vs_beta.csv <==
beta,v0,v1,v2,v3,v4,v5,v6
0.0,1.0000000000000009,1.0000000000000013,0.9999999999999982,1.0000000000000018,0.9999999999999973,0.9999999999999996,0.9999999999999996
0.026399938265460447,0.9999999964511637,0.9999999989854058,0.9999999989854031,0.9999999983093233,0.9999999989856572,0.9999999989855419,0.9999999994927447
0.05279987653092089,0.9999997740024237,0.9999999352653767,0.9999999352653733,0.9999998921891795,0.9999999353305405,0.9999999353004646,0.9999999676435503
0.07919981479638134,0.9999974470236329,0.9999992664026849,0.9999992664026818,0.9999987793836477,0.9999992680642602,0.9999992672973405,0.9999996334783393
0.10559975306184179,0.9999858214837053,0.9999959076283194,0.9999959076283171,0.9999931996770876,0.9999959241058575,0.999995916500178,0.9999979565611562
0.13199969132730224,0.9999467161690893,0.9999845320382764,0.9999845320382735,0.9999743399999512,0.9999846293432766,0.9999845844274908,0.9999922822380913
0.1583996295927627,0.9998437805448785,0.9999543297660902,0.9999543297660871,0.9999243933190185,0.999954743428912,0.999954552474607,0.9999772337964595
0.18479956785822313,0.9996145152624711,0.9998863569541068,0.9998863569541045,0.9998123256727184,0.999887757755183,0.9998871110925791,0.9999434115957402
0.21119950612368357,0.9991623224385344,0.9997506320536919,0.9997506320536894,0.9995893556383426,0.9997546458490632,0.9997527928639026,0.9998759828199932
0.23759944438914402,0.9983494846729103,0.9995031570008897,0.999503157000887,0.9991844864256455,0.9995132750402786,0.999508603895783,0.9997532548784409
0.2639993826546045,0.9969919907431661,0.9990830537627153,0.9990830537627127,0.9985004519227947,0.9991060969066639,0.9990954586334507,0.9995453302640995
0.29039932092006493,0.9948570881383515,0.9984100125303608,0.9984100125303581,0.9974104439460763,0.9984583312963484,0.9984360244968612,0.9992129407043878
0.3167992591855254,0.9916643425959285,0.9973822464585643,0.9973822464585619,0.9957559781004671,0.9974768445608723,0.9974331746160756,0.9987065537153698
0.3431991974509858,0.9870908156480865,0.9958751392750194,0.9958751392750171,0.9933462290092637,0.9960498970647359,0.9959692293915522,0.997965835357058
0.36959913571644626,0.9807807265705563,0.9937407561183458,0.9937407561183433,0.9899591206423484,0.9940478982745343,0.9939061406367371,0.9969195393506137
0.3959990739819067,0.9723596432885546,0.9908083642557631,0.9908083642557611,0.9853443922329281,0.9913252602336279,0.9910867357096754,0.9954858751365077
0.42239901224736714,0.961452855302964,0.9868860784700627,0.9868860784700604,0.9792287733670838,0.9877233829136488,0.9873370935394836,0.9935733864254579
0.4487989505128276,0.9477071418162901,0.9817637056186354,0.9817637056186329,0.9713232930654933,0.9830747394512755,0.9824700704695045,0.9910823479761242
0.47519888877828803,0.9308146971767172,0.9752168142916119,0.97521681429161,0.9613326190705752,0.9772079582711357,0.9762899327487239,0.9879066625753118
0.5015988270437485,0.9105375655026077,0.9670119994542687,0.9670119994542665,0.948966180121945,0.9699537263632743,0.9685979866260085,0.9839362135752499
0.527998765309209,0.8867306283241377,0.9569132501865003,0.9569132501864981,0.933950674153415,0.9611512684618718,0.9591990297176874,0.979059602170081
0.5543987035746694,0.8593610449821844,0.9446892638914898,0.9446892638914873,0.9160434206794361,0.9506550963711048,0.9479083830092377,0.9731671743839523
0.5807986418401299,0.8285221156834638,0.9301214863803424,0.9301214863803405,0.8950458901099155,0.9383416773800647,0.9345592066331898,0.966154222133043
0.6071985801055902,0.7944398485962912,0.9130125985503147,0.9130125985503128,0.8708166511711078,0.9241156464266039,0.9190097598250713,0.957924227348074
0.6335985183710507,0.7574710595442328,0.8931951218285641,0.893195121828562,0.8432829338118457,0.9079151880561457,0.9011502412391434,0.9483920094733345
0.6599984566365111,0.7180925728345992,0.8705397808685714,0.8705397808685698,0.8124500196148623,0.8897162439355476,0.8809088441211411,0.937486635823225
0.6863983949019716,0.676881946507274,0.8449632471584907,0.8449632471584887,0.7784077504592637,0.8695352597548716,0.8582566840335227,0.9251539618989231
0.712798333167432,0.6344910107267403,0.8164348939593183,0.8164348939593165,0.7413335882139405,0.8474302688403045,0.8332113050970535,0.9113586848270804
0.7391982714328925,0.5916142690957086,0.7849822223655395,0.7849822223655377,0.7014918557737027,0.8235002128429059,0.8058385418268277,0.8960858168497934
0.7655982096983529,0.548954761793128,0.7506946693504999,0.7506946693504983,0.6592290282883918,0.7978825141359608,0.7762526030148266,0.8793415158381618
0.7919981479638134,0.5071902451589685,0.7137255785282342,0.713725578528233,0.614965203114233,0.770749030111808,0.7446143451564124,0.8611532440767644
0.8183980862292738,0.4669424642066051,0.674292198383147,0.6742921983831454,0.5691821347200197,0.742300625985467,0.7111278076805516,0.8415692625881804
0.8447980244947343,0.4287518913137245,0.6326736649215751,0.6326736649215737,0.5224084527922848,0.7127606902881715,0.676035182232988,0.8206575033366491
0.8711979627601948,0.3930596336426272,0.5892070194019973,0.5892070194019956,0.4752028665921823,0.6823679781605809,0.6396104753660345,0.7985038931180186
0.8975979010256552,0.3601973709791582,0.5442814002924588,0.5442814002924575,0.4281362794696179,0.6513691968283868,0.6021521913463023,0.7752102284677828
0.9239978392911157,0.3303852953355785,0.49833062583073634,0.4983306258307351,0.38177378428284686,0.6200117435979214,0.563975404505939,0.7508917186964702
0.9503977775565761,0.3037372074824046,0.45182444472274286,0.4518244447227418,0.3366574810077894,0.5885369711103632,0.5254036061676608,0.7256743230942476
0.9767977158220366,0.28027128959683156,0.4052587744906324,0.4052587744906314,0.293290957565079,0.5571742922764316,0.48676069979804215,0.6996920081333292
1.003197654087497,0.2599246890597178,0.3591452685648473,0.35914526856484663,0.2521261162438398,0.5261363554613755,0.44836348226723033,0.6730840416380632
1.0295975923529574,0.24256994335212265,0.3140005550978059,0.3140005550978051,0.21355282861076996,0.4956154276634407,0.41051489353116377,0.645992424612576
1.055997530618418,0.2280314314538729,0.27033547503707084,0.2703354750370703,0.17789168190468266,0.46578102851726444,0.37349824773722384,0.6185595395174667
1.0823974688838782,0.21610039575276022,0.22864461789321455,0.22864461789321397,0.1453898605163362,0.43677876919666275,0.3375725824114393,0.5909260684581
1.1087974071493387,0.206547557547439,0.18939641530136558,0.189396415301365,0.11622000627029869,0.40873027450111216,0.30296918569914943,0.5632292083437197
1.1351973454147992,0.19913285781103102,0.153024009537818,0.1530240095378175,0.0904817361681285,0.3817340084684063,0.269889290590308,0.5356011849056795
1.1615972836802597,0.19361231070181625,0.11991707090432863,0.11991707090432821,0.06820537637523781,0.3558667865072641,0.23850286445390137,0.5081680455843175
1.18799722194572,0.18974230033615938,0.09041469781847342,0.09041469781847322,0.049357401421168366,0.331185740952698,0.20894837530541518,0.4810486943567401
1.2143971602111805,0.18728185161871477,0.06479949889809655,0.06479949889809625,0.033847047416739155,0.3077305109496628,0.181333384676718,0.4543541207025385
1.240797098476641,0.1859934646980629,0.04329292834400738,0.04329292834400719,0.021533592590188118,0.28552544903597044,0.15573580082465496,0.4281867706125758
1.2671970367421015,0.18564304731907783,0.02605192424426116,0.026051924244261105,0.012233859190065503,0.26458167202449023,0.1322056240308321,0.40264000974097536
1.293596975007562,0.18599935424408734,0.013166882640347629,0.01316688264034756,0.005729577254968185,0.24489882839495322,0.11076702560822614,0.3777976367978096
1.3199969132730223,0.1868331978709148,0.004660986065220215,0.00466098606522018,0.0017743515582115965,0.226466503688297,0.09142062097722636,0.3537334178853973
1.3463968515384828,0.18791657405445966,0.0004908911012873414,0.0004908911012873179,0.00010007719658173368,0.2092652346557574,0.0741458215547926,0.3305106281118202
1.3727967898039433,0.18902178389338034,0.0005487626423025098,0.0005487626423025115,0.0004227470626998376,0.1932671478182573,0.05890317702220269,0.3081816036596748
1.3991967280694038,0.18992064071217993,0.004665620768198846,0.004665620768198896,0.0024476779585470235,0.17843627504861276,0.04563664594660767,0.2867873236929067
1.425596666334864,0.19038392891347514,0.012615938104238295,0.012615938104238325,0.0058742457375120525,0.16472862535210306,0.03427575642829948,0.26635705535454807
1.4519966046003245,0.1901814099365615,0.024123391028521585,0.024123391028521707,0.01040026029982407,0.15209210725976063,0.0247376378108355,0.24690810529738136
1.478396542865785,0.18908282134873278,0.03886762819892216,0.038867628198922206,0.015726127462049166,0.14046640101134789,0.016928918641569663,0.22844572685793885
1.5047964811312455,0.18686045268663432,0.05649187694506436,0.05649187694506447,0.021558937675423013,0.1297828766531172,0.010747494837000942,0.21096323289254562
1.5311964193967058,0.18329396817767957,0.07661116554159282,0.07661116554159293,0.027616594038500482,0.11996464748753004,0.006084175853956188,0.19444236081192426
1.5575963576621663,0.1781781451279358,0.09882090139954675,0.09882090139954688,0.033632048205267405,0.11092684298954213,0.002824216556945824,0.17885392936273978
1.5839962959276268,0.1713340753369995,0.12270551619361336,0.12270551619361371,0.03935765781858688,0.10257718609512377,0.000848739700047033,0.1641588174140158
1.6103962341930873,0.16262411178504196,0.1478468730191652,0.14784687301916527,0.04456961878614966,0.09481696982766581,3.6049953068678814e-05,0.15030928465713678
1.6367961724585476,0.15197042424284965,0.1738321311748701,0.17383213117487037,0.04907236600160241,0.0875425477418971,0.0002628366058464692,0.1372506436826832
1.663196110724008,0.1393764656174705,0.20026078316609747,0.2002607831660978,0.052702782645793866,0.08064747774476605,0.001405259688530454,0.12492328273208367
1.6895960489894686,0.12494998219928373,0.22675061651626396,0.22675061651626424,0.055334015921003656,0.07402548105322991,0.003339914120747199,0.11326502810941258
1.715995987254929,0.10892549238645922,0.25294240873970153,0.25294240873970175,0.05687866984838843,0.06757438481056866,0.00594466909349798,0.10221382348359728
1.7423959255203896,0.09168350711351422,0.2785032345041483,0.27850323450414877,0.057291136149622945,0.061201193087395106,0.009099385173972739,0.0917106880975218
1.7687958637858499,0.07376329195390124,0.30312834533345073,0.303128345333451,0.05656883334913784,0.054828361624662814,0.012686519130919819,0.08170289486851404
1.7951958020513104,0.05586580585227804,0.3265416689212195,0.3265416689212199,0.05475215176697677,0.04840122533500407,0.016591635338252177,0.07214728040377204
1.8215957403167709,0.03884371257182117,0.34849506149312,0.34849506149312065,0.05192294646736591,0.04189634035611029,0.020703851662496803,0.06301356094049197
1.8479956785822313,0.023676127793583503,0.36876652691721024,0.3687665269172105,0.04820147895952316,0.03533026144984232,0.024916255641611436,0.05428748178665043
1.8743956168476916,0.011427052649224103,0.3871576851023229,0.38715768510232346,0.043741778369953126,0.028768001251665752,0.029126332160157774,0.045973576026541854
1.9007955551131521,0.003188184261321704,0.40349082508276224,0.4034908250827627,0.038725470507969886,0.022330144610946904,0.03323644548797275,0.03809725688706907
1.9271954933786126,8.824170746397778e-06,0.41760591143115694,0.4176059114311572,0.033354205346280114,0.01619736509810434,0.03715441552304797,0.030705925776330134
1.9535954316440731,0.0028176809440913085,0.42935792360481867,0.4293579236048191,0.02784089676699679,0.01061096472175508,0.040794219827222554,0.02386875526274323
1.9799953699095334,0.01234318113451285,0.4386148947611765,0.43861489476117677,0.022400070062374614,0.00586808468113045,0.044076839561274124,0.01767481476420097
2.006395308174994,0.029040146364428428,0.4452569785542852,0.4452569785542855,0.01723768984824698,0.002310457844894807,0.04693124932487272,0.012229257330546417
2.0327952464404544,0.053031086426568855,0.4491768093308925,0.44917680933089277,0.012540910864371252,0.0003060168413935336,0.04929552944536652,0.007647386737101128
2.059195184705915,0.08406971648521869,0.45028133375726065,0.4502813337572608,0.008468253307629247,0.00022333178497818898,0.051118056311732926,0.004046578402445556
2.0855951229713754,0.12153258869634677,0.44849518213223033,0.44849518213223033,0.005140748873509681,0.0023996918151052214,0.05235870429478946,0.0015362319120533047
2.111995061236836,0.1644420592866774,0.443765518883192,0.443765518883192,0.0026346286756096676,0.007104592573387059,0.05298997431752398,0.00020617569580846912
2.1383949995022964,0.2115204806807388,0.43606816934154724,0.4360681693415476,0.0009761238958348134,0.014501343522096456,0.052997951954366795,0.0001142058824143795
2.1647949377677564,0.2612719368757603,0.4254146715157801,0.4254146715157803,0.0001389180205354171,0.024610338067940146,0.05238299444828779,0.0012736942773497449
2.191194876033217,0.31208452444223017,0.41185975739165676,0.41185975739165664,4.4719492186202334e-05,0.03727810098146347,0.05116005296722811,0.003642412170705553
2.2175948142986774,0.3623436116107755,0.39550864079685794,0.3955086407968582,0.0005673101599500531,0.05215641656430744,0.049358554491611854,0.007113852625333398
2.243994752564138,0.41054508521598426,0.37652339227778814,0.37652339227778825,0.001540264801125925,0.06869555174731289,0.04702179638480642,0.011512361571444885
2.2703946908295984,0.45539755850466024,0.3551276304921234,0.3551276304921233,0.002768330439143391,0.08615477283827644,0.044205844031306445,0.01659328189434314
2.296794629095059,0.4959038895216526,0.331608767950851,0.331608767950851,0.004042206184646445,0.10363202686337428,0.04097796472597996,0.022049060689243137
2.3231945673605194,0.5314149537504839,0.3063171270714073,0.3063171270714074,0.005156185611525269,0.12011290136186363,0.037414675045864605,0.02752186919614284
2.34959450562598,0.5616520336848584,0.27966139575688503,0.27966139575688526,0.005927831226692519,0.13453694064415703,0.03359951947207842,0.03262275648882072
2.37599444389144,0.5866979084617818,0.25210011835854257,0.2521001183585427,0.006218567360428561,0.14587728872531158,0.029620730335392743,0.03695673869433944
2.4023943821569005,0.6069601842728506,0.22412920780943132,0.22412920780943163,0.005953831569778167,0.1532276920212071,0.02556893918744208,0.04015256845597091
2.428794320422361,0.6231130958103659,0.1962657990624926,0.1962657990624926,0.005141245868531359,0.15588937912959255,0.021535114632478175,0.041895299596352055
2.4551942586878215,0.6360255744451719,0.16902911579707725,0.16902911579707772,0.003885187880130443,0.15344946753519612,0.0176088902908413,0.04195923030241289
2.481594196953282,0.6466836754176061,0.14291935862253421,0.14291935862253452,0.002396184410372316,0.1458424992030848,0.013877419457008879,0.040238443489706045
2.5079941352187425,0.6561145721668223,0.1183959076040552,0.1183959076040557,0.0009937339802168351,0.13338756709747449,0.010424852319021172,0.03677202387207427
2.534394073484203,0.6653175581021223,0.09585632964550382,0.09585632964550438,0.00010149678844362969,0.11679524927249615,0.007332480673786865,0.03176115799031617
2.5607940117496635,0.6752052855947822,0.07561776210933178,0.07561776210933209,0.00023426190680017598,0.09714109429567712,0.004679537861687646,0.02557573162076038
2.587193950015124,0.686556310252245,0.0579021875253213,0.057902187525321676,0.0019766874710181194,0.07580547758933402,0.002544582079824348,0.018748715291789245
2.613593888280584,0.6999783350991556,0.042826912786085726,0.042826912786086045,0.005954469423238696,0.05438296784735711,0.001007332676507783,0.011957529868002994
2.6399938265460445,0.7158806609860617,0.03040122745221086,0.030401227452211237,0.01279927354779619,0.0345675523033375,0.0001507739860182672,0.005992639615741645
2.666393764811505,0.7344543411420076,0.02052976293480602,0.02052976293480642,0.023109400529483022,0.018022807446899457,6.32914331848184e-05,0.001714737492537468
2.6927937030769655,0.7556592863867099,0.013022544815544915,0.013022544815545168,0.03740867807481239,0.006248041604555077,0.0008405613222543279,2.9613753145808445e-06
2.719193641342426,0.779218764538243,0.007611172677755873,0.007611172677756106,0.05610642585092797,0.00045232836515086874,0.00258688050366746,0.0016975032314606477
2.7455935796078865,0.8046229617553268,0.003970029758477974,0.003970029758478165,0.07946146847437854,0.0014480561166194694,0.005415597630998445,0.0075406480419415115
2.771993517873347,0.8311440897165333,0.0017409726758871515,0.0017409726758872823,0.10755304865863247,0.009574130775499748,0.009448298344027403,0.01812062842262779
2.7983934561388075,0.8578655845346204,0.0005596273615816058,0.0005596273615816807,0.14026111104557715,0.024656413581372057,0.014812408794448824,0.03382265700717302
2.8247933944042676,0.88372707903779,8.125704542647821e-05,8.125704542650361e-05,0.17725780843961528,0.04600960468953341,0.021636923462253335,0.054791090401888815
2.851193332669728,0.9075850892170161,4.191121328938016e-06,4.191121328931737e-06,0.2180112738484343,0.07248094336963114,0.03004604275376945,0.08090591284856917
2.8775932709351886,0.9282870089971188,8.901028992662327e-05,8.901028992659813e-05,0.2618017741209756,0.10253219022293243,0.04015063076978765,0.11177566793558515
2.903993209200649,0.9447534966575704,0.00017205441685889264,0.00017205441685885333,0.30774939973388765,0.1343527983229637,0.052037577717670175,0.146747706385118
2.9303931474661096,0.9560621837882172,0.00017231851371415569,0.00017231851371412178,0.35485154225432813,0.16599434158122417,0.06575737260451801,0.18493527152057948
2.95679308573157,0.9615243361813974,9.137926156412087e-05,9.137926156409912e-05,0.4020276537928443,0.1955144402004484,0.08131044994765549,0.2252596348097716
2.9831930239970306,0.9607459996308109,6.592035237638278e-06,6.592035237631722e-06,0.44816824452200543,0.22111777936421456,0.09863314989646065,0.2665043412490944
3.009592962262491,0.9536664054812777,5.835784735113637e-05,5.835784735115354e-05,0.492184805247697,0.24128239882422545,0.11758439592157917,0.3073777313088152
3.0359929005279516,0.9405688654855229,0.0004327279028782336,0.0004327279028782798,0.5330573634820054,0.25486114254499753,0.13793441240480306,0.3465793488793839
3.0623928387934116,0.9220626846939401,0.0013409486841768428,0.0013409486841768946,0.5698766839196048,0.26115078293752125,0.1593569367224891,0.3828656651359286
3.088792777058872,0.8990382207268841,0.0029977263327006266,0.0029977263327006557,0.601878668831332,0.2599245655700382,0.1814263888736862,0.41511075081342824
3.1151927153243326,0.8726005037106797,0.005599996989058575,0.005599996989058631,0.6284692378555289,0.25142739710568185,0.20362131595567684,0.44235808149204736
3.141592653589793,0.8439892410846599,0.009307838960503233,0.009307838960503292,0.6492387913433267,0.23633625244639694,0.2253351120370346,0.46386049739713425


==> final_reduced_plotting/evolution_times/P_k_vs_beta.csv <==
k,beta,P_k
7,0.0,0.9999999999999996
7,0.01574733159694132,0.9982653392773752
7,0.03149466319388264,0.993075597993512
7,0.04724199479082396,0.9844733457384123
7,0.06298932638776528,0.9725290234770817
7,0.0787366579847066,0.9573401874909921
7,0.09448398958164791,0.939030463748453
7,0.11023132117858923,0.9177482253575876
7,0.12597865277553055,0.893665009090233
7,0.14172598437247186,0.8669736900942051
7,0.1574733159694132,0.8378864367951163
7,0.17322064756635452,0.8066324705903866
7,0.18896797916329583,0.7734556572243616
7,0.20471531076023713,0.7386119586755641
7,0.22046264235717847,0.7023667759608874
7,0.2362099739541198,0.6649922144474615
7,0.2519573055510611,0.6267643040467901
7,0.2677046371480024,0.58796020703848
7,0.2834519687449437,0.5488554462290176
7,0.2991993003418851,0.5097211856963472
7,0.3149466319388264,0.4708215955109059
7,0.3306939635357677,0.4324113305707997
7,0.34644129513270905,0.39473315206079884
7,0.36218862672965035,0.35801571806437166
7,0.37793595832659166,0.32247156755233475
7,0.39368328992353296,0.288295319372254
7,0.40943062152047427,0.25566210500469405
7,0.42517795311741563,0.22472625077425165
7,0.44092528471435694,0.19562022194623926
7,0.45667261631129824,0.16845383774740452
7,0.4724199479082396,0.14331376286617037
7,0.4881672795051809,0.12026327746069822
7,0.5039146111021222,0.09934232417801657
7,0.5196619426990635,0.08056782721078623
7,0.5354092742960048,0.06393427503532288
7,0.5511566058929461,0.04941455522919799
7,0.5669039374898874,0.036961026700940924
7,0.5826512690868288,0.026506811817322035
7,0.5983986006837702,0.01796728832155648
7,0.6141459322807115,0.011241758631059116
7,0.6298932638776528,0.0062152721146415315
7,0.6456405954745941,0.002760574300389075
7,0.6613879270715354,0.0007401556763377828
7,0.6771352586684767,8.371830982203651e-06
7,0.6928825902654181,0.00041360614896580227
7,0.7086299218623594,0.0018004461332013998
7,0.7243772534593007,0.004011844667048765
7,0.740124585056242,0.006891238152733936
7,0.7558719166531833,0.01028459445351887
7,0.7716192482501246,0.014042364910883018
7,0.7873665798470659,0.018021316383136993
7,0.8031139114440072,0.0220862212330603
7,0.8188612430409485,0.02611138544993833
7,0.83460857463789,0.029981997592778406
7,0.8503559062348313,0.033595283950409505
7,0.8661032378317726,0.03686145819189815
7,0.8818505694287139,0.03970445678646426
7,0.8975979010256552,0.04206245456358333
7,0.9133452326225965,0.04388815791802817
7,0.9290925642195378,0.04514887629774133
7,0.9448398958164792,0.045826375701440686
7,0.9605872274134205,0.045916520915416766
7,0.9763345590103618,0.045428716094237556
7,0.9920818906073031,0.04438515599919095
7,1.0078292222042444,0.04281990271498563
7,1.0235765538011858,0.040777804936246165
7,1.039323885398127,0.03831327892091181
7,1.0550712169950685,0.03548897192189368
7,1.0708185485920096,0.03237433030959404
7,1.086565880188951,0.029044095668975794
7,1.1023132117858923,0.025576752883344323
7,1.1180605433828337,0.022052954595277004
7,1.1338078749797749,0.018553946460591334
7,1.1495552065767163,0.015160017286197808
7,1.1653025381736577,0.011948997474397406
7,1.181049869770599,0.00899482819666581
7,1.1967972013675403,0.006366222405853017
7,1.2125445329644815,0.004125437187968354
7,1.228291864561423,0.0023271750783056748
7,1.2440391961583641,0.0010176298502477708
7,1.2597865277553055,0.00023368996054145736
7,1.275533859352247,2.310336835712673e-06
7,1.2912811909491881,0.0003400605587535409
7,1.3070285225461296,0.0012528547514180281
7,1.3227758541430708,0.0027358657200570367
7,1.3385231857400122,0.00477362304658016
7,1.3542705173369534,0.0073402920844209745
7,1.3700178489338948,0.010400128066512585
7,1.3857651805308362,0.013908096921972106
7,1.4015125121277774,0.017810651917243188
7,1.4172598437247188,0.022046652932255047
7,1.43300717532166,0.026548413084132402
7,1.4487545069186014,0.031242855549569147
7,1.4645018385155426,0.036052761838084424
7,1.480249170112484,0.040898091454086925
7,1.4959965017094252,0.04569735187388806
7,1.5117438333063666,0.05036899706804009
7,1.527491164903308,0.05483283242854752
7,1.5432384965002492,0.05901140391886426
7,1.5589858280971907,0.0628313495516128
7,1.5747331596941319,0.06622469190944563
7,1.5904804912910733,0.06913005134854515
7,1.6062278228880145,0.07149376074758815
7,1.6219751544849559,0.07327086416900162
7,1.637722486081897,0.07442598356140305
7,1.6534698176788385,0.0749340396260327
7,1.66921714927578,0.07478081516621014
7,1.684964480872721,0.07396335160504662
7,1.7007118124696625,0.07249017185806765
7,1.7164591440666037,0.07038132534744483
7,1.7322064756635451,0.06766825360524184
7,1.7479538072604863,0.06439347759567736
7,1.7637011388574277,0.06061011055188789
7,1.7794484704543692,0.056381202732327565
7,1.7951958020513104,0.05177892701792144
7,1.8109431336482518,0.04688361665695268
7,1.826690465245193,0.04178266868587464
7,1.8424377968421344,0.03656932857868874
7,1.8581851284390756,0.03134137347595267
7,1.873932460036017,0.026199712890909787
7,1.8896797916329584,0.021246927062337332
7,1.9054271232298996,0.016585764103114114
7,1.921174454826841,0.012317617766081706
7,1.9369217864237822,0.008541008004770107
7,1.9526691180207236,0.005350086540812869
7,1.9684164496176648,0.0028331893618333773
7,1.9841637812146062,0.0010714574673156944
7,1.9999111128115474,0.0001375462641280524
7,2.015658444408489,9.444280101753698e-05
7,2.03140577600543,0.0009944085398836855
7,2.0471531076023717,0.0028780636122899463
7,2.062900439199313,0.005773626527521501
7,2.078647770796254,0.009696321111905177
7,2.0943951023931953,0.014647960099365887
7,2.110142433990137,0.020616712294083954
7,2.125889765587078,0.027577057623405832
7,2.1416370971840193,0.03548993173012654
7,2.157384428780961,0.0443030590561009
7,2.173131760377902,0.05395147068251431
7,2.1888790919748433,0.06435820055452263
7,2.2046264235717845,0.07543515116716193
7,2.220373755168726,0.08708411736201771
7,2.2361210867656673,0.09919795461494048
7,2.2518684183626085,0.1116618761166955
7,2.2676157499595497,0.12435486109068851
7,2.2833630815564914,0.13715115518156132
7,2.2991104131534326,0.14992184240870698
7,2.3148577447503738,0.16253646712898034
7,2.3306050763473154,0.17486468370827654
7,2.3463524079442566,0.18677791117316214
7,2.362099739541198,0.1981509700076918
7,2.377847071138139,0.20886367847874235
7,2.3935944027350806,0.21880238641281152
7,2.409341734332022,0.22786142520082112
7,2.425089065928963,0.23594445396313607
7,2.4408363975259046,0.24296568324852727
7,2.456583729122846,0.2488509593478844
7,2.472331060719787,0.2535386942519833
7,2.4880783923167282,0.25698062844497715
7,2.50382572391367,0.25914241607087823
7,2.519573055510611,0.26000402450583043
7,2.5353203871075523,0.259559942979026
7,2.551067718704494,0.2578191975725706
7,2.566815050301435,0.25480517265722114
7,2.5825623818983763,0.25055524154788505
7,2.5983097134953175,0.24512021185119176
7,2.614057045092259,0.23856359358898818
7,2.6298043766892003,0.23096070067895816
7,2.6455517082861415,0.2223975987010219
7,2.661299039883083,0.21296991404211763
7,2.6770463714800243,0.20278152146139505
7,2.6927937030769655,0.19194312882472184
7,2.7085410346739067,0.18057077919720055
7,2.7242883662708484,0.1687842916342477
7,2.7400356978677896,0.15670566285904775
7,2.7557830294647307,0.14445745254442544
7,2.7715303610616724,0.132161175122533
7,2.7872776926586136,0.11993572092290765
7,2.8030250242555548,0.10789582898989553
7,2.818772355852496,0.09615063316018808
7,2.8345196874494376,0.08480230190095839
7,2.850267019046379,0.07394479103390915
7,2.86601435064332,0.06366272681977929
7,2.881761682240261,0.05403043497481018
7,2.897509013837203,0.04511112906224238
7,2.913256345434144,0.03695626937833687
7,2.929003677031085,0.02960510096667615
7,2.944751008628027,0.023084376782054876
7,2.960498340224968,0.01740826932334751
7,2.9762456718219092,0.01257847130201417
7,2.9919930034188504,0.008584483148790723
7,3.007740335015792,0.00540408242527503
7,3.0234876666127333,0.003003967538951148
7,3.0392349982096745,0.0013405655981465483
7,3.054982329806616,0.00036099182456273386
7,3.0707296614035573,4.1457004497765964e-06
7,3.0864769930004985,0.00020192699785094085
7,3.1022243245974397,0.0008805530483421775
7,3.1179716561943813,0.001961957089682746
7,3.1337189877913225,0.003365246293401192
7,3.1494663193882637,0.005008197153112597
7,3.1652136509852054,0.006808765311503816
7,3.1809609825821465,0.00868658663409091
7,3.1967083141790877,0.010564446404989623
7,3.212455645776029,0.0123696939242101
7,3.2282029773729706,0.01403558052274672
7,3.2439503089699118,0.015502500071595425
7,3.259697640566853,0.016719112429759667
7,3.275444972163794,0.017643331935841274
7,3.291192303760736,0.018243164975273996
7,3.306939635357677,0.018497382824085584
7,3.322686966954618,0.018396018350174494
7,3.33843429855156,0.01794067771125337
7,3.354181630148501,0.017144660888975836
7,3.369928961745442,0.016032887703305836
7,3.3856762933423834,0.014641628820252875
7,3.401423624939325,0.013018044158952533
7,3.4171709565362662,0.011219533979483224
7,3.4329182881332074,0.00931291074961119
7,3.448665619730149,0.007373402606337406
7,3.4644129513270903,0.005483501807389048
7,3.4801602829240315,0.0037316739711537746
7,3.4959076145209727,0.0022109460958037452
7,3.5116549461179143,0.0010173932971218069
7,3.5274022777148555,0.00024854588073794387
7,3.5431496093117967,1.7397427200345973e-06
7,3.5588969409087383,0.00037243415142454493
7,3.5746442725056795,0.0014525216862735948
7,3.5903916041026207,0.0033286554834016688
7,3.606138935699562,0.006080618956452825
7,3.6218862672965035,0.009779762820711744
7,3.6376335988934447,0.01448753355273133
7,3.653380930490386,0.020254116373186373
7,3.6691282620873276,0.027117214460248788
7,3.6848755936842688,0.03510098440153242
7,3.70062292528121,0.04421514589630328
7,3.716370256878151,0.05445428145215675
7,3.732117588475093,0.06579733931162872
7,3.747864920072034,0.07820735012759841
7,3.763612251668975,0.0916313650183495
7,3.779359583265917,0.10600061961275818
7,3.795106914862858,0.12123092558440653
7,3.810854246459799,0.13722328801298062
7,3.8266015780567404,0.1538647437455423
7,3.842348909653682,0.17102941280298142
7,3.8580962412506232,0.18857975183151593
7,3.8738435728475644,0.20636799567814015
7,3.8895909044445056,0.22423777041342524
7,3.9053382360414473,0.2420258585740809
7,3.9210855676383884,0.25956409508755457
7,3.9368328992353296,0.27668137030496054
7,3.9525802308322713,0.2932057148364465
7,3.9683275624292125,0.3089664394804296
7,3.9840748940261537,0.32379630248623137
7,3.999822225623095,0.33753367570511017
7,4.0155695572200365,0.3500246808792545
7,4.031316888816978,0.3611252673984582
7,4.047064220413919,0.3707032033213847
7,4.06281155201086,0.378639952308519
7,4.078558883607801,0.38483241033811344
7,4.094306215204743,0.38919447766026166
7,4.1100535468016846,0.3916584433686204
7,4.125800878398626,0.3921761622102743
7,4.141548209995567,0.39072000578355787
7,4.157295541592508,0.3872835730590192
7,4.173042873189449,0.3818821481642354
7,4.1887902047863905,0.37455289655984203
7,4.204537536383333,0.3653547940603504
7,4.220284867980274,0.35436828657538394
7,4.236032199577215,0.341694681919786
7,4.251779531174156,0.32745527851866135
7,4.267526862771097,0.3117902392695698
7,4.283274194368039,0.29485722217300625
7,4.29902152596498,0.27682978255912555
7,4.314768857561922,0.2578955647802197
7,4.330516189158863,0.23825430406371803
7,4.346263520755804,0.21811566179118227
7,4.362010852352745,0.19769691974999884
7,4.377758183949687,0.17722056086494245
7,4.393505515546628,0.15691176552953257
7,4.409252847143569,0.13699585389961383
7,4.425000178740511,0.11769570536629867
7,4.440747510337452,0.0992291868797893
7,4.4564948419343935,0.08180662184245745
7,4.472242173531335,0.06562833092715721
7,4.487989505128276,0.05088227540859513
7,4.503736836725217,0.03774183243081852
7,4.519484168322158,0.02636373008673419
7,4.5352314999190995,0.016886168275427903
7,4.5509788315160415,0.009427149054172933
7,4.566726163112983,0.004083037643117601
7,4.582473494709924,0.0009273724046055749
7,4.598220826306865,9.939042550473283e-06
7,4.613968157903806,0.0013561209899863084
7,4.6297154895007475,0.0049665345174314144
7,4.645462821097689,0.010816953545600675
7,4.661210152694631,0.0188585255294583
7,4.676957484291572,0.029018276143667747
7,4.692704815888513,0.04119989688954217
7,4.708452147485454,0.05528480620758054
7,4.724199479082396,0.07113347126367822
7,4.739946810679337,0.08858697432552286
7,4.755694142276278,0.10746880460077265
7,4.77144147387322,0.1275868536099547
7,4.787188805470161,0.14873558965072914
7,4.802936137067102,0.17069838470888932
7,4.818683468664044,0.19324996531336008
7,4.834430800260985,0.2161589573413816
7,4.850178131857926,0.23919049367488704
7,4.865925463454867,0.2621088529034759
7,4.881672795051809,0.28468009697196267
7,4.8974201266487505,0.3066746757841906
7,4.913167458245692,0.32786996729734647
7,4.928914789842633,0.34805272256459263
7,4.944662121439574,0.3670213864954367
7,4.960409453036515,0.38458826678472197
7,4.9761567846334565,0.4005815254894472
7,4.9919041162303985,0.4148469700802872
7,5.00765144782734,0.4272496234300387
7,5.023398779424281,0.4376750550888149
7,5.039146111021222,0.4460304592970103
7,5.054893442618163,0.45224546846056385
7,5.0706407742151045,0.45627269421526717
7,5.086388105812046,0.45808799169276376
7,5.102135437408988,0.4576904461244179
7,5.117882769005929,0.45510208443402167
7,5.13363010060287,0.45036731793024665
7,5.149377432199811,0.44355212556967505
7,5.165124763796753,0.4347429904774398
7,5.180872095393694,0.42404560544342484
7,5.196619426990635,0.4115833659185772
7,5.212366758587577,0.39749567158250143
7,5.228114090184518,0.3819360598078224
7,5.243861421781459,0.36507019628078907
7,5.259608753378401,0.34707374962756526
7,5.275356084975342,0.3281301781224399
7,5.291103416572283,0.3084284574040286
7,5.306850748169224,0.28816077858922834
7,5.322598079766166,0.2675202462487527
7,5.3383454113631075,0.24669860539396354
7,5.354092742960049,0.22588402592920953
7,5.36984007455699,0.20525897195896645
7,5.385587406153931,0.18499818192133047
7,5.401334737750872,0.16526678377052192
7,5.4170820693478134,0.1462185673766697
7,5.4328294009447555,0.1279944339811136
7,5.448576732541697,0.11072103997316801
7,5.464324064138638,0.09450964947608174
7,5.480071395735579,0.07945520728498924
7,5.49581872733252,0.06563564062884546
7,5.5115660589294615,0.053111395074367886
7,5.527313390526403,0.04192520669614639
7,5.543060722123345,0.032102109447088856
7,5.558808053720286,0.023649673520531857
7,5.574555385317227,0.016558467442142403
7,5.590302716914168,0.010802733707118846
7,5.6060500485111096,0.0063412650250072086
7,5.621797380108051,0.0031184656870781274
7,5.637544711704992,0.0010655802628592957
7,5.653292043301933,0.00010206979287904255
7,5.669039374898875,0.00013711389979170795
7,5.684786706495816,0.0010712158114503027
7,5.700534038092758,0.0027978861942785462
7,5.716281369689699,0.005205380945852366
7,5.73202870128664,0.008178467699440115
7,5.747776032883581,0.011600195752925988
7,5.763523364480522,0.015353644447642017
7,5.7792706960774645,0.019323625681840376
7,5.795018027674406,0.02339831723676405
7,5.810765359271347,0.027470804903829898
7,5.826512690868288,0.03144051300831072
7,5.842260022465229,0.03521450480307783
7,5.85800735406217,0.038708636326751894
7,5.873754685659112,0.04184854965212161
7,5.889502017256054,0.04457049395825486
7,5.905249348852995,0.046821965506430425
7,5.920996680449936,0.048562160347188806
7,5.936744012046877,0.04976223639359653
7,5.9524913436438185,0.050405384323795974
7,5.96823867524076,0.050486709583546036
7,5.983986006837701,0.0500129305067957
7,5.999733338434643,0.04900190022047277
7,6.015480670031584,0.04748196251137884
7,6.031228001628525,0.04549115417323927
7,6.0469753332254665,0.04307626848814526
7,6.062722664822408,0.04029179639942072
7,6.078469996419349,0.03719876357654362
7,6.09421732801629,0.03386348293505979
7,6.109964659613232,0.0303562432375857
7,6.125711991210173,0.026749955152514094
7,6.141459322807115,0.023118776575899974
7,6.157206654404056,0.01953673912500897
7,6.172953986000997,0.016076397489481548
7,6.188701317597938,0.012807522783168863
7,6.204448649194879,0.009795860186111074
7,6.2201959807918215,0.007101970015950133
7,6.235943312388763,0.004780169939721815
7,6.251690643985704,0.002877594352684142
7,6.267437975582645,0.0014333850365792916
7,6.283185307179586,0.00047802509460759035
6,0.0,1.7147140373433347e-31
6,0.01574733159694132,0.0017341076004128177
6,0.03149466319388264,0.006915567280027121
6,0.04724199479082396,0.015482056682153718
6,0.06298932638776528,0.027330591703810816
6,0.0787366579847066,0.04231884390552916
6,0.09448398958164791,0.06026696040152645
6,0.11023132117858923,0.08095986214410088
6,0.12597865277553055,0.10414999019595442
6,0.14172598437247186,0.1295604636746448
6,0.1574733159694132,0.15688860763415274
6,0.17322064756635452,0.1858098042926092
6,0.18896797916329583,0.2159816167878355
6,0.20471531076023713,0.24704813110019855
6,0.22046264235717847,0.27864445897272133
6,0.2362099739541198,0.3104013426187491
6,0.2519573055510611,0.34194980076460046
6,0.2677046371480024,0.3729257551444996
6,0.2834519687449437,0.40297457695259065
6,0.2991993003418851,0.4317554939557414
6,0.3149466319388264,0.4589458009638662
6,0.3306939635357677,0.4842448191135614
6,0.34644129513270905,0.5073775529074593
6,0.36218862672965035,0.5280979981175241
6,0.37793595832659166,0.5461920584479646
6,0.39368328992353296,0.5614800341965835
6,0.40943062152047427,0.5738186519787551
6,0.42517795311741563,0.5831026108059056
6,0.44092528471435694,0.5892656263550562
6,0.45667261631129824,0.5922809620381685
6,0.4724199479082396,0.592161442387237
6,0.4881672795051809,0.5889589512191233
6,0.5039146111021222,0.5827634239384452
6,0.5196619426990635,0.573701350083736
6,0.5354092742960048,0.5619338087300709
6,0.5511566058929461,0.5476540655423151
6,0.5669039374898874,0.5310847660436849
6,0.5826512690868288,0.5124747649466972
6,0.5983986006837702,0.49209563611704477
6,0.6141459322807115,0.4702379118423671
6,0.6298932638776528,0.44720710350296017
6,0.6456405954745941,0.42331955844513597
6,0.6613879270715354,0.39889820980521523
6,0.6771352586684767,0.3742682771984518
6,0.6928825902654181,0.3497529765587777
6,0.7086299218623594,0.32566929698926783
6,0.7243772534593007,0.30232390126784825
6,0.740124585056242,0.2800092046669395
6,0.7558719166531833,0.2589996840190348
6,0.7716192482501246,0.2395484655323091
6,0.7873665798470659,0.221884235780513
6,0.8031139114440072,0.20620851561774406
6,0.8188612430409485,0.19269333156739024
6,0.83460857463789,0.18147931357892558
6,0.8503559062348313,0.17267424201571582
6,0.8661032378317726,0.1663520604159661
6,0.8818505694287139,0.16255236404564818
6,0.8975979010256552,0.16128036762749115
6,0.9133452326225965,0.16250734897604824
6,0.9290925642195378,0.1661715586876684
6,0.9448398958164792,0.1721795796168566
6,0.9605872274134205,0.1804081137054989
6,0.9763345590103618,0.190706167903525
6,0.9920818906073031,0.2028976055086757
6,1.0078292222042444,0.2167840243330796
6,1.0235765538011858,0.23214791874222565
6,1.039323885398127,0.2487560788666983
6,1.0550712169950685,0.2663631772090198
6,1.0708185485920096,0.284715490498024
6,1.086565880188951,0.30355470301236925
6,1.1023132117858923,0.32262173672363603
6,1.1180605433828337,0.3416605535079894
6,1.1338078749797749,0.360421875342765
6,1.1495552065767163,0.3786667698291461
6,1.1653025381736577,0.3961700505422163
6,1.181049869770599,0.4127234445729177
6,1.1967972013675403,0.4281384831507517
6,1.2125445329644815,0.44224907537029956
6,1.228291864561423,0.45491372972925376
6,1.2440391961583641,0.4660173933534259
6,1.2597865277553055,0.47547288436144564
6,1.275533859352247,0.4832218987291245
6,1.2912811909491881,0.48923557916698435
6,1.3070285225461296,0.4935146398370497
6,1.3227758541430708,0.4960890471175344
6,1.3385231857400122,0.4970172629864711
6,1.3542705173369534,0.49638506384808123
6,1.3700178489338948,0.49430395368089075
6,1.3857651805308362,0.49090919615927764
6,1.4015125121277774,0.4863574958094773
6,1.4172598437247188,0.4808243632314021
6,1.43300717532166,0.4745012038796478
6,1.4487545069186014,0.4675921737886304
6,1.4645018385155426,0.4603108488939589
6,1.480249170112484,0.4528767571997411
6,1.4959965017094252,0.44551182493387254
6,1.5117438333063666,0.4384367889947858
6,1.527491164903308,0.43186762840822157
6,1.5432384965002492,0.42601206717645584
6,1.5589858280971907,0.42106619982077476
6,1.5747331596941319,0.4172112891070057
6,1.5904804912910733,0.4146107829299885
6,1.6062278228880145,0.41340759415234063
6,1.6219751544849559,0.4137216833912976
6,1.637722486081897,0.4156479803791789
6,1.6534698176788385,0.4192546746503642
6,1.66921714927578,0.4245819009998744
6,1.684964480872721,0.43164083949111115
6,1.7007118124696625,0.4404132438433876
6,1.7164591440666037,0.4508514058878293
6,1.7322064756635451,0.4628785575300037
6,1.7479538072604863,0.47638970538760184
6,1.7637011388574277,0.491252887070345
6,1.7794484704543692,0.5073108320245686
6,1.7951958020513104,0.5243830040620595
6,1.8109431336482518,0.5422679972135649
6,1.826690465245193,0.5607462514692914
6,1.8424377968421344,0.5795830503633271
6,1.8581851284390756,0.5985317582911537
6,1.873932460036017,0.6173372519767254
6,1.8896797916329584,0.6357394976768522
6,1.9054271232298996,0.6534772235658379
6,1.921174454826841,0.6702916353126787
6,1.9369217864237822,0.6859301221668663
6,1.9526691180207236,0.700149900916858
6,1.9684164496176648,0.7127215458769315
6,1.9841637812146062,0.7234323545824263
6,1.9999111128115474,0.7320895011088848
6,2.015658444408489,0.7385229318460441
6,2.03140577600543,0.742587962112002
6,2.0471531076023717,0.7441675361363818
6,2.062900439199313,0.7431741176156869
6,2.078647770796254,0.7395511831837074
6,2.0943951023931953,0.7332742966725863
6,2.110142433990137,0.7243517478882945
6,2.125889765587078,0.7128247457056802
6,2.1416370971840193,0.6987671615174837
6,2.157384428780961,0.6822848253613147
6,2.173131760377902,0.6635143833101474
6,2.1888790919748433,0.6426217308574828
6,2.2046264235717845,0.6198000429715874
6,2.220373755168726,0.5952674271506243
6,2.2361210867656673,0.5692642311025262
6,2.2518684183626085,0.5420500415257317
6,2.2676157499595497,0.5139004148111869
6,2.2833630815564914,0.48510338426114386
6,2.2991104131534326,0.4559557915732035
6,2.3148577447503738,0.426759492824227
6,2.3306050763473154,0.3978174909732652
6,2.3463524079442566,0.36943004796009604
6,2.362099739541198,0.34189082979147734
6,2.377847071138139,0.3154831375760707
6,2.3935944027350806,0.29047627629703787
6,2.409341734332022,0.26712211121481544
6,2.425089065928963,0.2456518591979217
6,2.4408363975259046,0.22627315902306747
6,2.456583729122846,0.20916746081276527
6,2.472331060719787,0.1944877703432861
6,2.4880783923167282,0.18235677902021336
6,2.50382572391367,0.17286540495203295
6,2.519573055510611,0.1660717648294008
6,2.5353203871075523,0.16200059031901068
6,2.551067718704494,0.1606430964904636
6,2.566815050301435,0.16195730349890208
6,2.5825623818983763,0.16586880643372143
6,2.5983097134953175,0.1722719820028795
6,2.614057045092259,0.18103161464073042
6,2.6298043766892003,0.19198491879022903
6,2.6455517082861415,0.20494392859969263
6,2.661299039883083,0.219698221167419
6,2.6770463714800243,0.23601793483605762
6,2.6927937030769655,0.25365703994779365
6,2.7085410346739067,0.27235681597857936
6,2.7242883662708484,0.2918494861240372
6,2.7400356978677896,0.3118619582512538
6,2.7557830294647307,0.33211961968995796
6,2.7715303610616724,0.35235013263386916
6,2.7872776926586136,0.3722871769683774
6,2.8030250242555548,0.39167408813363697
6,2.818772355852496,0.41026733916170083
6,2.8345196874494376,0.4278398182711516
6,2.850267019046379,0.4441838563314362
6,2.86601435064332,0.45911396208080213
6,2.881761682240261,0.47246922714631295
6,2.897509013837203,0.48411536761354523
6,2.913256345434144,0.49394637406126934
6,2.929003677031085,0.5018857475401982
6,2.944751008628027,0.5078873048565804
6,2.960498340224968,0.5119355426383694
6,2.9762456718219092,0.5140455559279374
6,2.9919930034188504,0.5142625133725972
6,3.007740335015792,0.5126606973835427
6,3.0234876666127333,0.5093421238164051
6,3.0392349982096745,0.5044347617053223
6,3.054982329806616,0.4980903792728019
6,3.0707296614035573,0.4904820477594128
6,3.0864769930004985,0.48180133949508097
6,3.1022243245974397,0.4722552609984845
6,3.1179716561943813,0.4620629656807175
6,3.1337189877913225,0.45145229389010394
6,3.1494663193882637,0.4406561905216424
6,3.1652136509852054,0.4299090521913159
6,3.1809609825821465,0.4194430570166112
6,3.1967083141790877,0.40948453033456544
6,3.212455645776029,0.40025039922257977
6,3.2282029773729706,0.39194478747070743
6,3.2439503089699118,0.3847558007033909
6,3.259697640566853,0.378852548690209
6,3.275444972163794,0.3743824485556079
6,3.291192303760736,0.3714688486427854
6,3.306939635357677,0.3702090082617285
6,3.322686966954618,0.37067246351870964
6,3.33843429855156,0.37289980395448097
6,3.354181630148501,0.376901878887262
6,3.369928961745442,0.3826594462459403
6,3.3856762933423834,0.39012327037424127
6,3.401423624939325,0.3992146688763961
6,3.4171709565362662,0.4098265021490517
6,3.4329182881332074,0.4218245928932624
6,3.448665619730149,0.4350495567138133
6,3.4644129513270903,0.44931901897825094
6,3.4801602829240315,0.4644301875087687
6,3.4959076145209727,0.480162745495932
6,3.5116549461179143,0.4962820243278833
6,3.5274022777148555,0.5125424118891863
6,3.5431496093117967,0.5286909483592155
6,3.5588969409087383,0.5444710586818797
6,3.5746442725056795,0.5596263687281741
6,3.5903916041026207,0.5739045507624521
6,3.606138935699562,0.5870611431739531
6,3.6218862672965035,0.5988632895581086
6,3.6376335988934447,0.6090933431276228
6,3.653380930490386,0.6175522840909036
6,3.6691282620873276,0.6240629000337288
6,3.6848755936842688,0.6284726824477781
6,3.70062292528121,0.6306563963250825
6,3.716370256878151,0.6305182841299048
6,3.732117588475093,0.6279938704092645
6,3.747864920072034,0.6230513387429886
6,3.763612251668975,0.615692458589232
6,3.779359583265917,0.6059530457716159
6,3.795106914862858,0.5939029467942357
6,3.810854246459799,0.5796455437719863
6,3.8266015780567404,0.5633167834346307
6,3.842348909653682,0.5450837403114315
6,3.8580962412506232,0.5251427307365585
6,3.8738435728475644,0.5037170006430549
6,3.8895909044445056,0.4810540161465383
6,3.9053382360414473,0.45742239157467596
6,3.9210855676383884,0.43310849479548946
6,3.9368328992353296,0.40841277436351414
6,3.9525802308322713,0.3836458570718214
6,3.9683275624292125,0.35912446791201014
6,3.9840748940261537,0.33516722715455854
6,3.999822225623095,0.3120903812290907
6,4.0155695572200365,0.29020352527895854
6,4.031316888816978,0.26980537566855095
6,4.047064220413919,0.2511796503271796
6,4.06281155201086,0.2345911136236102
6,4.078558883607801,0.2202818404944663
6,4.094306215204743,0.2084677518229598
6,4.1100535468016846,0.19933546961709664
6,4.125800878398626,0.19303953641416108
6,4.141548209995567,0.18970003859572745
6,4.157295541592508,0.18940066799806354
6,4.173042873189449,0.19218725041785573
6,4.1887902047863905,0.1980667634206192
6,4.204537536383333,0.2070068593427271
6,4.220284867980274,0.2189359026259575
6,4.236032199577215,0.23374352372754034
6,4.251779531174156,0.251281684902604
6,4.267526862771097,0.2713662462543973
6,4.283274194368039,0.29377901368475384
6,4.29902152596498,0.31827024384544933
6,4.314768857561922,0.3445615749796914
6,4.330516189158863,0.3723493467371284
6,4.346263520755804,0.4013082667250941
6,4.362010852352745,0.4310953767965227
6,4.377758183949687,0.46135426793661727
6,4.393505515546628,0.49171948915316616
6,4.409252847143569,0.5218210930472459
6,4.425000178740511,0.5512892587799544
6,4.440747510337452,0.5797589319844433
6,4.4564948419343935,0.6068744208176046
6,4.472242173531335,0.6322938878079792
6,4.487989505128276,0.655693678430589
6,4.503736836725217,0.6767724294087644
6,4.519484168322158,0.6952549025804554
6,4.5352314999190995,0.7108954937341646
6,4.5509788315160415,0.7234813700697245
6,4.566726163112983,0.7328351948146176
6,4.582473494709924,0.7388174029617685
6,4.598220826306865,0.741327998016441
6,4.613968157903806,0.7403078459682042
6,4.6297154895007475,0.7357394493533507
6,4.645462821097689,0.7276471911538671
6,4.661210152694631,0.7160970452980671
6,4.676957484291572,0.7011957575903839
6,4.692704815888513,0.6830895079081405
6,4.708452147485454,0.6619620713666312
6,4.724199479082396,0.6380325027777592
6,4.739946810679337,0.6115523750223764
6,4.755694142276278,0.582802607837419
6,4.77144147387322,0.552089928906545
6,4.787188805470161,0.519743013964853
6,4.802936137067102,0.48610835681942344
6,4.818683468664044,0.45154592369185304
6,4.834430800260985,0.41642464905971305
6,4.850178131857926,0.38111783217417294
6,4.865925463454867,0.3459984946347692
6,4.881672795051809,0.31143475979382823
6,4.8974201266487505,0.2777853143382307
6,4.913167458245692,0.2453950111617454
6,4.928914789842633,0.21459067061487228
6,4.944662121439574,0.1856771344296597
6,4.960409453036515,0.15893362310314263
6,4.9761567846334565,0.13461044333382713
6,4.9919041162303985,0.11292608729882929
6,5.00765144782734,0.0940647602011396
6,5.023398779424281,0.07817436668086544
6,5.039146111021222,0.06536498045116822
6,5.054893442618163,0.05570781497449182
6,5.0706407742151045,0.04923470622710815
6,5.086388105812046,0.04593811170241534
6,5.102135437408988,0.04577162286996783
6,5.117882769005929,0.04865098143222108
6,5.13363010060287,0.05445558299798605
6,5.149377432199811,0.06303044531174823
6,5.165124763796753,0.07418861202908397
6,5.180872095393694,0.0877139572933754
6,5.196619426990635,0.10336435112515896
6,5.212366758587577,0.12087514095295625
6,5.228114090184518,0.13996290055590585
6,5.243861421781459,0.16032939430771972
6,5.259608753378401,0.18166570195270715
6,5.275356084975342,0.2036564472424666
6,5.291103416572283,0.22598407263996811
6,5.306850748169224,0.24833310196952707
6,5.322598079766166,0.27039433335867796
6,5.3383454113631075,0.29186890607246896
6,5.354092742960049,0.312472186862747
6,5.36984007455699,0.33193742421432926
6,5.385587406153931,0.3500191223266381
6,5.401334737750872,0.3664960907735054
6,5.4170820693478134,0.38117413047706106
6,5.4328294009447555,0.393888321847386
6,5.448576732541697,0.4045048866043617
6,5.464324064138638,0.41292260083237003
6,5.480071395735579,0.41907374313760076
6,5.49581872733252,0.4229245682936027
6,5.5115660589294615,0.42447530338251316
6,5.527313390526403,0.42375967007519116
6,5.543060722123345,0.42084394325129404
6,5.558808053720286,0.415825562549478
6,5.574555385317227,0.4088313195702997
6,5.590302716914168,0.4000151492457024
6,5.6060500485111096,0.3895555592597548
6,5.621797380108051,0.37765273628227125
6,5.637544711704992,0.364525372093665
6,5.653292043301933,0.3504072563775447
6,5.669039374898875,0.33554368598747236
6,5.684786706495816,0.3201877428157369
6,5.700534038092758,0.3045964939747189
6,5.716281369689699,0.2890271688254253
6,5.73202870128664,0.27373336744390286
6,5.747776032883581,0.2589613544057921
6,5.763523364480522,0.24494649030447485
6,5.7792706960774645,0.23190985122174756
6,5.795018027674406,0.22005508347438646
6,5.810765359271347,0.20956553740805522
6,5.826512690868288,0.20060171985315955
6,5.842260022465229,0.1932991001554556
6,5.85800735406217,0.18776629951497623
6,5.873754685659112,0.18408368778398643
6,5.889502017256054,0.1823024059678463
6,5.905249348852995,0.18244382652559643
6,5.920996680449936,0.18449945726690786
6,5.936744012046877,0.18843128827780287
6,5.9524913436438185,0.1941725749690043
6,5.96823867524076,0.20162904411719984
6,5.983986006837701,0.2106805037483765
6,5.999733338434643,0.2211828319781915
6,6.015480670031584,0.2329703145573827
6,6.031228001628525,0.24585829594559555
6,6.0469753332254665,0.25964610432324015
6,6.062722664822408,0.27412020710970664
6,6.078469996419349,0.2890575503405007
6,6.09421732801629,0.304229032710133
6,6.109964659613232,0.3194030632467781
6,6.125711991210173,0.3343491504736187
6,6.141459322807115,0.3488414705452593
6,6.157206654404056,0.36266236222943216
6,6.172953986000997,0.3756056977283365
6,6.188701317597938,0.38748008018322705
6,6.204448649194879,0.39811182125333844
6,6.2201959807918215,0.4073476553690722
6,6.235943312388763,0.41505715108330477
6,6.251690643985704,0.42113478432907525
6,6.267437975582645,0.4255016432740414
6,6.283185307179586,0.42810673977245917
5,0.0,6.218677639122868e-31
5,0.01574733159694132,5.530917270310107e-07
5,0.03149466319388264,8.832778004297567e-06
5,0.04724199479082396,4.457543387308241e-05
5,0.06298932638776528,0.0001402607720202285
5,0.0787366579847066,0.00034049726507109164
5,0.09448398958164791,0.0007011752156890841
5,0.11023132117858923,0.0012884007149093991
5,0.12597865277553055,0.0021772271752993
5,0.14172598437247186,0.0034502043257608785
5,0.1574733159694132,0.005195767461715474
5,0.17322064756635452,0.007506492314884951
5,0.18896797916329583,0.010477243102605898
5,0.20471531076023713,0.014203243104656073
5,0.22046264235717847,0.018778098468885267
5,0.2362099739541198,0.024291806844729303
5,0.2519573055510611,0.03082878287171699
5,0.2677046371480024,0.03846593250089967
5,0.2834519687449437,0.04727080760017948
5,0.2991993003418851,0.057299871296131816
5,0.3149466319388264,0.06859690304827797
5,0.3306939635357677,0.08119157055669673
5,0.34644129513270905,0.09509819329655306
5,0.36218862672965035,0.11031471978579444
5,0.37793595832659166,0.12682193766268018
5,0.39368328992353296,0.14458293232077607
5,0.40943062152047427,0.16354280626780598
5,0.42517795311741563,0.18362866759229493
5,0.44092528471435694,0.2047498919923181
5,0.45667261631129824,0.22679865880021238
5,0.4724199479082396,0.24965075738360784
5,0.4881672795051809,0.2731666562750859
5,0.5039146111021222,0.29719282343844994
5,0.5196619426990635,0.321563282276304
5,0.5354092742960048,0.34610138437687266
5,0.5511566058929461,0.37062177664060647
5,0.5669039374898874,0.39493253736861395
5,0.5826512690868288,0.41883745318076504
5,0.5983986006837702,0.44213840630207124
5,0.6141459322807115,0.46463783984706714
5,0.6298932638776528,0.48614126727282425
5,0.6456405954745941,0.5064597911852297
5,0.6613879270715354,0.5254125961867887
5,0.6771352586684767,0.5428293804572186
5,0.6928825902654181,0.5585526912631411
5,0.7086299218623594,0.5724401305958609
5,0.7243772534593007,0.5843663986250213
5,0.740124585056242,0.5942251446124824
5,0.7558719166531833,0.6019305973299917
5,0.7716192482501246,0.6074189498346608
5,0.7873665798470659,0.6106494766406156
5,0.8031139114440072,0.611605364840623
5,0.8188612430409485,0.6102942445304653
5,0.83460857463789,0.6067484079195017
5,0.8503559062348313,0.601024710717979
5,0.8661032378317726,0.593204153717286
5,0.8818505694287139,0.583391146863593
5,0.8975979010256552,0.5717124625072735
5,0.9133452326225965,0.5583158888289999
5,0.9290925642195378,0.5433685986379355
5,0.9448398958164792,0.5270552527489742
5,0.9605872274134205,0.5095758609177721
5,0.9763345590103618,0.4911434267907948
5,0.9920818906073031,0.4719814064630039
5,1.0078292222042444,0.4523210129829689
5,1.0235765538011858,0.43239840146418096
5,1.039323885398127,0.41245177131800587
5,1.0550712169950685,0.39271842349016145
5,1.0708185485920096,0.3734318114376959
5,1.086565880188951,0.35481862491296406
5,1.1023132117858923,0.33709594541815696
5,1.1180605433828337,0.32046851145887023
5,1.1338078749797749,0.30512613046583154
5,1.1495552065767163,0.29124127248520393
5,1.1653025381736577,0.2789668784820273
5,1.181049869770599,0.26843441338722285
5,1.1967972013675403,0.259752190881548
5,1.2125445329644815,0.2530039933912308
5,1.228291864561423,0.24824800691640608
5,1.2440391961583641,0.245516086176431
5,1.2597865277553055,0.2448133611911315
5,1.275533859352247,0.24611819188293255
5,1.2912811909491881,0.24938247264295213
5,1.3070285225461296,0.2545322841175544
5,1.3227758541430708,0.2614688848043533
5,1.3385231857400122,0.2700700304620343
5,1.3542705173369534,0.28019160489938455
5,1.3700178489338948,0.2916695414766268
5,1.3857651805308362,0.3043220106848339
5,1.4015125121277774,0.3179518455217585
5,1.4172598437247188,0.3323491731054588
5,1.43300717532166,0.3472942181063332
5,1.4487545069186014,0.36256024117373153
5,1.4645018385155426,0.37791657361915454
5,1.480249170112484,0.39313170822154764
5,1.4959965017094252,0.4079764051617002
5,1.5117438333063666,0.4222267717853321
5,1.527491164903308,0.43566727514360426
5,1.5432384965002492,0.4480936470635518
5,1.5589858280971907,0.4593156428496292
5,1.5747331596941319,0.46915961659415717
5,1.5904804912910733,0.47747087845465397
5,1.6062278228880145,0.4841158021085654
5,1.6219751544849559,0.48898365388309506
5,1.637722486081897,0.4919881187359274
5,1.6534698176788385,0.4930685022824971
5,1.66921714927578,0.4921905923732264
5,1.684964480872721,0.4893471682619267
5,1.7007118124696625,0.4845581501132059
5,1.7164591440666037,0.47787038640874857
5,1.7322064756635451,0.46935708166464113
5,1.7479538072604863,0.4591168716988552
5,1.7637011388574277,0.4472725584240671
5,1.7794484704543692,0.43396952072193384
5,1.7951958020513104,0.4193738223184463
5,1.8109431336482518,0.40367004166666076
5,1.826690465245193,0.3870588525972737
5,1.8424377968421344,0.3697543878678784
5,1.8581851284390756,0.35198142068229243
5,1.873932460036017,0.33397240172173376
5,1.8896797916329584,0.31596439119599606
5,1.9054271232298996,0.29819592685794327
5,1.921174454826841,0.28090386980879845
5,1.9369217864237822,0.2643202702423435
5,1.9526691180207236,0.24866929502854668
5,1.9684164496176648,0.23416425822424
5,1.9841637812146062,0.22100479423091085
5,1.9999111128115474,0.2093742114156746
5,2.015658444408489,0.1994370615965072
5,2.03140577600543,0.1913369578993812
5,2.0471531076023717,0.18519467016196703
5,2.062900439199313,0.18110652333108507
5,2.078647770796254,0.17914312022945805
5,2.0943951023931953,0.17934840570659283
5,2.110142433990137,0.1817390845978324
5,2.125889765587078,0.1863044011569356
5,2.1416370971840193,0.19300628276541373
5,2.157384428780961,0.2017798458221743
5,2.173131760377902,0.2125342568461961
5,2.1888790919748433,0.2251539370490064
5,2.2046264235717845,0.23950009401738556
5,2.220373755168726,0.25541255975256694
5,2.2361210867656673,0.2727119101997559
5,2.2518684183626085,0.2912018376268047
5,2.2676157499595497,0.31067174382442303
5,2.2833630815564914,0.3308995191482555
5,2.2991104131534326,0.35165446994537053
5,2.3148577447503738,0.3727003549376849
5,2.3306050763473154,0.3937984896990495
5,2.3463524079442566,0.41471087748048907
5,2.362099739541198,0.43520332432106035
5,2.377847071138139,0.45504849663400837
5,2.3935944027350806,0.47402888027566437
5,2.409341734332022,0.4919396014763531
5,2.425089065928963,0.5085910719195496
5,2.4408363975259046,0.5238114226713595
5,2.456583729122846,0.5374486945539958
5,2.472331060719787,0.5493727558846184
5,2.4880783923167282,0.5594769222191862
5,2.50382572391367,0.5676792567990672
5,2.519573055510611,0.5739235347405613
5,2.5353203871075523,0.5781798585750941
5,2.551067718704494,0.5804449174782341
5,2.566815050301435,0.5807418873545772
5,2.5825623818983763,0.579119973807106
5,2.5983097134953175,0.5756536048478089
5,2.614057045092259,0.5704412849355351
5,2.6298043766892003,0.5636041264930773
5,2.6455517082861415,0.5552840793964119
5,2.661299039883083,0.5456418829861462
5,2.6770463714800243,0.534854768869653
5,2.6927937030769655,0.5231139461119853
5,2.7085410346739067,0.510621903309655
5,2.7242883662708484,0.4975895644648759
5,2.7400356978677896,0.48423333749659275
5,2.7557830294647307,0.4707720956131192
5,2.7715303610616724,0.4574241326113368
5,2.7872776926586136,0.44440413344851254
5,2.8030250242555548,0.43192020115189267
5,2.818772355852496,0.42017098029298544
5,2.8345196874494376,0.4093429158701342
5,2.850267019046379,0.3996076845343099
5,2.86601435064332,0.39111983268587114
5,2.881761682240261,0.3840146530979622
5,2.897509013837203,0.3784063284251618
5,2.913256345434144,0.3743863662796203
5,2.929003677031085,0.37202234655201427
5,2.944751008628027,0.37135699737636013
5,2.960498340224968,0.37240761164492797
5,2.9762456718219092,0.3751658113337953
5,2.9919930034188504,0.3795976621646748
5,3.007740335015792,0.3856441363692543
5,3.0234876666127333,0.39322191660340167
5,3.0392349982096745,0.402224529444489
5,3.054982329806616,0.4125237924585693
5,3.0707296614035573,0.4239715546054721
5,3.0864769930004985,0.43640170581624155
5,3.1022243245974397,0.44963242798175246
5,3.1179716561943813,0.46346865638219875
5,3.1337189877913225,0.4777047178074034
5,3.1494663193882637,0.49212710930453196
5,3.1652136509852054,0.5065173796733354
5,3.1809609825821465,0.5206550745331574
5,3.1967083141790877,0.5343207050270634
5,3.212455645776029,0.5472987000156205
5,3.2282029773729706,0.5593803019476845
5,3.2439503089699118,0.5703663674720016
5,3.259697640566853,0.5800700352581518
5,3.275444972163794,0.5883192254077229
5,3.291192303760736,0.5949589372290975
5,3.306939635357677,0.599853314987753
5,3.322686966954618,0.602887454488462
5,3.33843429855156,0.603968926950615
5,3.354181630148501,0.6030290005526259
5,3.369928961745442,0.6000235441915251
5,3.3856762933423834,0.5949336023713534
5,3.401423624939325,0.5877656346384483
5,3.4171709565362662,0.5785514175608419
5,3.4329182881332074,0.5673476118397222
5,3.448665619730149,0.5542350016801576
5,3.4644129513270903,0.5393174179738184
5,3.4801602829240315,0.522720361097808
5,3.4959076145209727,0.504589343153057
5,3.5116549461179143,0.48508797319845814
5,3.5274022777148555,0.46439581243266004
5,3.5431496093117967,0.4427060292885483
5,3.5588969409087383,0.4202228869957203
5,3.5746442725056795,0.39715909829947127
5,3.5903916041026207,0.3737330836731142
5,3.606138935699562,0.3501661705028755
5,3.6218862672965035,0.32667977134710074
5,3.6376335988934447,0.303492579467431
5,3.653380930490386,0.2808178193994734
5,3.6691282620873276,0.25886058938228923
5,3.6848755936842688,0.2378153310146553
5,3.70062292528121,0.21786345957364037
5,3.716370256878151,0.19917118604606562
5,3.732117588475093,0.18188755912071575
5,3.747864920072034,0.1661427522092072
5,3.763612251668975,0.15204661705177291
5,3.779359583265917,0.13968752167102236
5,3.795106914862858,0.12913148641570554
5,3.810854246459799,0.12042162764456046
5,3.8266015780567404,0.11357791429646137
5,3.842348909653682,0.108597238237651
5,3.8580962412506232,0.10545379493083962
5,3.8738435728475644,0.10409976669489104
5,3.8895909044445056,0.10446629667717475
5,3.9053382360414473,0.1064647377008008
5,3.9210855676383884,0.10998815643052613
5,3.9368328992353296,0.11491306987515086
5,3.9525802308322713,0.12110138815751917
5,3.9683275624292125,0.12840253477768582
5,3.9840748940261537,0.1366557133068013
5,3.999822225623095,0.1456922876092347
5,4.0155695572200365,0.15533824132242807
5,4.031316888816978,0.1654166814452805
5,4.047064220413919,0.17575035050688173
5,4.06281155201086,0.186164111911453
5,4.078558883607801,0.19648737367866742
5,4.094306215204743,0.20655641691025584
5,4.1100535468016846,0.21621659689634148
5,4.125800878398626,0.2253243868040212
5,4.141548209995567,0.23374923633579742
5,4.157295541592508,0.24137522057036967
5,4.173042873189449,0.248102457361381
5,4.1887902047863905,0.2538482751248464
5,4.204537536383333,0.25854811654292076
5,4.220284867980274,0.2621561675968962
5,4.236032199577215,0.2646457053598649
5,4.251779531174156,0.2660091620715442
5,4.267526862771097,0.2662579071257602
5,4.283274194368039,0.26542175266623547
5,4.29902152596498,0.2635481924507324
5,4.314768857561922,0.2607013874508376
5,4.330516189158863,0.25696091525076864
5,4.346263520755804,0.25242030364267726
5,4.362010852352745,0.2471853718409857
5,4.377758183949687,0.24137240541187477
5,4.393505515546628,0.2351061932987242
5,4.409252847143569,0.22851795718838092
5,4.425000178740511,0.22174320488092714
5,4.440747510337452,0.2149195402778909
5,4.4564948419343935,0.20818446307807612
5,4.472242173531335,0.20167319126073582
5,4.487989505128276,0.19551653894391566
5,4.503736836725217,0.18983888123966913
5,4.519484168322158,0.18475623630248816
5,4.5352314999190995,0.18037449290421032
5,4.5509788315160415,0.17678780959570334
5,4.566726163112983,0.17407720886642147
5,4.582473494709924,0.17230938672649831
5,4.598220826306865,0.17153575485624473
5,4.613968157903806,0.17179172894272002
5,4.6297154895007475,0.17309627310397338
5,4.645462821097689,0.17545170644284036
5,4.661210152694631,0.17884377383004296
5,4.676957484291572,0.183241979048189
5,4.692704815888513,0.18860017449182004
5,4.708452147485454,0.1948573977712054
5,4.724199479082396,0.201938941865073
5,4.739946810679337,0.20975764196381444
5,4.755694142276278,0.21821535889087304
5,4.77144147387322,0.22720463603349755
5,4.787188805470161,0.2366105040978945
5,4.802936137067102,0.24631240576636676
5,4.818683468664044,0.2561862105080262
5,4.834430800260985,0.26610628840705897
5,4.850178131857926,0.27594761094389286
5,4.865925463454867,0.2855878462089235
5,4.881672795051809,0.2949094160529443
5,4.8974201266487505,0.30380148318333516
5,4.913167458245692,0.3121618371937466
5,4.928914789842633,0.31989864995400685
5,4.944662121439574,0.3269320726661077
5,4.960409453036515,0.33319564918493516
5,4.9761567846334565,0.3386375228763208
5,4.9919041162303985,0.34322141730201927
5,5.00765144782734,0.34692737433826903
5,5.023398779424281,0.3497522369041953
5,5.039146111021222,0.35170986724731
5,5.054893442618163,0.35283109565152243
5,5.0706407742151045,0.35316339844197775
5,5.086388105812046,0.3527703082028117
5,5.102135437408988,0.35173056314005857
5,5.117882769005929,0.350137006454211
5,5.13363010060287,0.3480952503780845
5,5.149377432199811,0.3457221231303279
5,5.165124763796753,0.3431439203804485
5,5.180872095393694,0.34049448586831904
5,5.196619426990635,0.3379131485246132
5,5.212366758587577,0.33554254575813414
5,5.228114090184518,0.3335263644765013
5,5.243861421781459,0.3320070328590037
5,5.259608753378401,0.3311233968817851
5,5.275356084975342,0.3310084160896358
5,5.291103416572283,0.33178691310628516
5,5.306850748169224,0.3335734108738606
5,5.322598079766166,0.33647009061698263
5,5.3383454113631075,0.34056490204961726
5,5.354092742960049,0.34592985540208965
5,5.36984007455699,0.35261952246697303
5,5.385587406153931,0.36066977107762427
5,5.401334737750872,0.37009675427957034
5,5.4170820693478134,0.38089617197569964
5,5.4328294009447555,0.3930428190690907
5,5.448576732541697,0.40649043014413794
5,5.464324064138638,0.4211718265727839
5,5.480071395735579,0.43699936766597247
5,5.49581872733252,0.4538657031707606
5,5.5115660589294615,0.4716448201015435
5,5.527313390526403,0.4901933726505305
5,5.543060722123345,0.5093522798081126
5,5.558808053720286,0.5289485713967605
5,5.574555385317227,0.5487974595388854
5,5.590302716914168,0.568704609192638
5,5.6060500485111096,0.5884685783493067
5,5.621797380108051,0.607883395836059
5,5.637544711704992,0.6267412424477405
5,5.653292043301933,0.6448351993745604
5,5.669039374898875,0.6619620266259385
5,5.684786706495816,0.6779249333949096
5,5.700534038092758,0.6925363020755803
5,5.716281369689699,0.7056203279444199
5,5.73202870128664,0.7170155373432598
5,5.747776032883581,0.7265771485492799
5,5.763523364480522,0.7341792413690902
5,5.7792706960774645,0.7397167038272524
5,5.795018027674406,0.7431069271047133
5,5.810765359271347,0.7442912230833458
5,5.826512690868288,0.7432359424272799
5,5.842260022465229,0.7399332750326036
5,5.85800735406217,0.7344017188522008
5,5.873754685659112,0.7266862074960998
5,5.889502017256054,0.716857891560319
5,5.905249348852995,0.7050135732872251
5,5.920996680449936,0.6912747988445418
5,5.936744012046877,0.6757866171643927
5,5.9524913436438185,0.6587160188442687
5,5.96823867524076,0.6402500730158607
5,5.983986006837701,0.6205937842743255
5,5.999733338434643,0.5999676956717386
5,6.015480670031584,0.5786052673596133
5,6.031228001628525,0.5567500636661673
5,6.0469753332254665,0.5346527841694633
5,6.062722664822408,0.5125681766377899
5,6.078469996419349,0.49075187152068656
5,6.09421732801629,0.46945717896097633
5,6.109964659613232,0.44893189004056094
5,6.125711991210173,0.4294151241584592
5,6.141459322807115,0.4111342640637314
5,6.157206654404056,0.39430201913185603
5,6.172953986000997,0.37911365599102875
5,6.188701317597938,0.36574443359308484
5,6.204448649194879,0.3543472773075188
5,6.2201959807918215,0.34505072362857336
5,6.235943312388763,0.33795716366350287
5,6.251690643985704,0.3331414097594132
5,6.267437975582645,0.3306496054768362
5,6.283185307179586,0.3304984946851084
4,0.0,2.3061126848036377e-33
4,0.01574733159694132,3.048467472359253e-11
4,0.03149466319388264,1.9484564042374484e-09
4,0.04724199479082396,2.2145560622905333e-08
4,0.06298932638776528,1.2404708727986786e-07
4,0.0787366579847066,4.7133840737503186e-07
4,0.09448398958164791,1.400634331604821e-06
4,0.11023132117858923,3.5117834019060354e-06
4,0.12597865277553055,7.773538513124216e-06
4,0.14172598437247186,1.564190538869874e-05
4,0.1574733159694132,2.9188109015294783e-05
4,0.17322064756635452,5.123280211887947e-05
4,0.18896797916329583,8.548288519672958e-05
4,0.20471531076023713,0.0001366671195809124
4,0.22046264235717847,0.00021066659750608717
4,0.2362099739541198,0.0003146360890598102
4,0.2519573055510611,0.0004571123168922558
4,0.2677046371480024,0.0006481053161204225
4,0.2834519687449437,0.0008991692182120357
4,0.2991993003418851,0.0012234490517793097
4,0.3149466319388264,0.0016357004769497192
4,0.3306939635357677,0.0021522797589420273
4,0.34644129513270905,0.0027911017351887175
4,0.36218862672965035,0.0035715640323096542
4,0.37793595832659166,0.004514436337020303
4,0.39368328992353296,0.005641714110386376
4,0.40943062152047427,0.006976436748744463
4,0.42517795311741563,0.008542470827547579
4,0.44092528471435694,0.010364259706386233
4,0.45667261631129824,0.012466541414214629
4,0.4724199479082396,0.014874037362984765
4,0.4881672795051809,0.017611115045092315
4,0.5039146111021222,0.02070142844508822
4,0.5196619426990635,0.024167540429173663
4,0.5354092742960048,0.028030531857733597
4,0.5511566058929461,0.03230960258788038
4,0.5669039374898874,0.03702166988676003
4,0.5826512690868288,0.04218097005521569
4,0.5983986006837702,0.047798669259327485
4,0.6141459322807115,0.05388248967950675
4,0.6298932638776528,0.0604363571095742
4,0.6456405954745941,0.06746007606924534
4,0.6613879270715354,0.07494903833165825
4,0.6771352586684767,0.08289397051334726
4,0.6928825902654181,0.09128072602911558
4,0.7086299218623594,0.10009012628167
4,0.7243772534593007,0.10929785544008193
4,0.740124585056242,0.11887441256784409
4,0.7558719166531833,0.12878512419745466
4,0.7716192482501246,0.13899021972214698
4,0.7873665798470659,0.1494449711957343
4,0.8031139114440072,0.16009989830857269
4,0.8188612430409485,0.17090103845220606
4,0.83460857463789,0.18179028090879437
4,0.8503559062348313,0.19270576331589567
4,0.8661032378317726,0.2035823276748498
4,0.8818505694287139,0.21435203230429445
4,0.8975979010256552,0.2249447153016519
4,0.9133452326225965,0.23528860427692377
4,0.9290925642195378,0.24531096637665464
4,0.9448398958164792,0.2549387919327283
4,0.9605872274134205,0.2640995044613119
4,0.9763345590103618,0.27272168921144235
4,0.9920818906073031,0.2807358320291292
4,1.0078292222042444,0.2880750599689655
4,1.0235765538011858,0.2946758748573468
4,1.039323885398127,0.3004788708943835
4,1.0550712169950685,0.30542942737892453
4,1.0708185485920096,0.3094783677546855
4,1.086565880188951,0.3125825764056905
4,1.1023132117858923,0.31470556497486224
4,1.1180605433828337,0.3158179804378629
4,1.1338078749797749,0.3158980477308115
4,1.1495552065767163,0.31493194039945155
4,1.1653025381736577,0.31291407350135825
4,1.181049869770599,0.3098473138431931
4,1.1967972013675403,0.30574310356184664
4,1.2125445329644815,0.30062149405050054
4,1.228291864561423,0.2945110882760338
4,1.2440391961583641,0.2874488906198946
4,1.2597865277553055,0.2794800644868807
4,1.275533859352247,0.2706575990511065
4,1.2912811909491881,0.26104188763130926
4,1.3070285225461296,0.2507002212939771
4,1.3227758541430708,0.23970620235805445
4,1.3385231857400122,0.2281390835049137
4,1.3542705173369534,0.2160830391681124
4,1.3700178489338948,0.203626376775969
4,1.3857651805308362,0.19086069623391566
4,1.4015125121277774,0.17788000675152058
4,1.4172598437247188,0.16477981073088324
4,1.43300717532166,0.15165616492988587
4,1.4487545069186014,0.13860472948806832
4,1.4645018385155426,0.12571981564880153
4,1.480249170112484,0.11309344312462379
4,1.4959965017094252,0.10081441803053849
4,1.5117438333063666,0.08896744215184135
4,1.527491164903308,0.07763226401962603
4,1.5432384965002492,0.0668828818411276
4,1.5589858280971907,0.05678680777798262
4,1.5747331596941319,0.04740440238939107
4,1.5904804912910733,0.03878828726681187
4,1.6062278228880145,0.030982842991505378
4,1.6219751544849559,0.02402379855660533
4,1.637722486081897,0.01793791732349011
4,1.6534698176788385,0.012742783441105573
4,1.66921714927578,0.008446691460688665
4,1.684964480872721,0.00504864064191512
4,1.7007118124696625,0.002538434185338545
4,1.7164591440666037,0.0008968823559771279
4,1.7322064756635451,9.610720011315248e-05
4,1.7479538072604863,9.994531786532813e-05
4,1.7637011388574277,0.0008644439536998745
4,1.7794484704543692,0.0023384445211698636
4,1.7951958020513104,0.004464246601572443
4,1.8109431336482518,0.00717834446282147
4,1.826690465245193,0.010412227247560043
4,1.8424377968421344,0.014093233190105555
4,1.8581851284390756,0.01814544755060099
4,1.873932460036017,0.02249063341063059
4,1.8896797916329584,0.027049184064814248
4,1.9054271232298996,0.0317410854731045
4,1.921174454826841,0.03648687711244094
4,1.9369217864237822,0.041208599586019815
4,1.9526691180207236,0.04583071751378223
4,1.9684164496176648,0.05028100653699495
4,1.9841637812146062,0.05449139371934701
4,1.9999111128115474,0.05839874121131233
4,2.015658444408489,0.06194556375643118
4,2.03140577600543,0.06508067144873288
4,2.0471531076023717,0.06775973008936102
4,2.062900439199313,0.06994573252570652
4,2.078647770796254,0.07160937547492914
4,2.0943951023931953,0.07272933752145477
4,2.110142433990137,0.07329245521978875
4,2.125889765587078,0.07329379551397786
4,2.1416370971840193,0.0727366239869756
4,2.157384428780961,0.07163226976040973
4,2.173131760377902,0.06999988916114183
4,2.1888790919748433,0.06786613153898802
4,2.2046264235717845,0.06526471184386473
4,2.220373755168726,0.062235895734790554
4,2.2361210867656673,0.05882590408277723
4,2.2518684183626085,0.05508624473076774
4,2.2676157499595497,0.05107298027370122
4,2.2833630815564914,0.046845941409038805
4,2.2991104131534326,0.04246789607271875
4,2.3148577447503738,0.038003685109107295
4,2.3306050763473154,0.033519335619408286
4,2.3463524079442566,0.02908116338625227
4,2.362099739541198,0.02475487587977018
4,2.377847071138139,0.02060468731117812
4,2.3935944027350806,0.01669245701448572
4,2.409341734332022,0.01307686210800997
4,2.425089065928963,0.009812614919392348
4,2.4408363975259046,0.006949735057045351
4,2.456583729122846,0.004532885285354046
4,2.472331060719787,0.002600779520111824
4,2.4880783923167282,0.0011856703156226832
4,2.50382572391367,0.00031292217802138684
4,2.519573055510611,6.759242072271098e-07
4,2.5353203871075523,0.0002596081268685695
4,2.551067718704494,0.00109278845873105
4,2.566815050301435,0.0024956364892990647
4,2.5825623818983763,0.004455978211287043
4,2.5983097134953175,0.006954201298119418
4,2.614057045092259,0.00996350683474588
4,2.6298043766892003,0.013450254037735074
4,2.6455517082861415,0.017374393302872954
4,2.661299039883083,0.021689981804316485
4,2.6770463714800243,0.026345774832893694
4,2.6927937030769655,0.03128588511549872
4,2.7085410346739067,0.03645050151456457
4,2.7242883662708484,0.041776657776838644
4,2.7400356978677896,0.04719904139310521
4,2.7557830294647307,0.05265083215249694
4,2.7715303610616724,0.05806455963226052
4,2.7872776926586136,0.06337296866020195
4,2.8030250242555548,0.06850988172457448
4,2.818772355852496,0.07341104738512517
4,2.8345196874494376,0.07801496395775533
4,2.850267019046379,0.08226366810034419
4,2.86601435064332,0.0861034784135471
4,2.881761682240261,0.08948568478091425
4,2.897509013837203,0.0923671748990502
4,2.913256345434144,0.09471099028077308
4,2.929003677031085,0.09648680494111089
4,2.944751008628027,0.09767132098500422
4,2.960498340224968,0.09824857639335483
4,2.9762456718219092,0.0982101614362528
4,2.9919930034188504,0.09755534131393709
4,3.007740335015792,0.09629108382192775
4,3.0234876666127333,0.09443199204124156
4,3.0392349982096745,0.09200014325204195
4,3.054982329806616,0.08902483644406604
4,3.0707296614035573,0.08554225193466522
4,3.0864769930004985,0.0815950276908263
4,3.1022243245974397,0.07723175797142073
4,3.1179716561943813,0.07250642084740092
4,3.1337189877913225,0.06747774200909137
4,3.1494663193882637,0.062208503020713
4,3.1652136509852054,0.05676480282384482
4,3.1809609825821465,0.05121528181614038
4,3.1967083141790877,0.04563031823338166
4,3.212455645776029,0.04008120683758977
4,3.2282029773729706,0.03463933005886127
4,3.2439503089699118,0.02937533175301197
4,3.259697640566853,0.024358303621879636
4,3.275444972163794,0.019654994100828167
4,3.291192303760736,0.015329049152843052
4,3.306939635357677,0.011440293926433177
4,3.322686966954618,0.008044063642653957
4,3.33843429855156,0.005190591383650998
4,3.354181630148501,0.0029244596711364337
4,3.369928961745442,0.0012841218592290937
4,3.3856762933423834,0.0003014984341525411
4,3.401423624939325,1.6523262029892816e-06
4,3.4171709565362662,0.0004025463106232033
4,3.4329182881332074,0.0015148845174042485
4,3.448665619730149,0.0033420389996915755
4,3.4644129513270903,0.005880061240541762
4,3.4801602829240315,0.009117777422269477
4,3.4959076145209727,0.01303696525520703
4,3.5116549461179143,0.01761260917653676
4,3.5274022777148555,0.022813229797415714
4,3.5431496093117967,0.02860128260951604
4,3.5588969409087383,0.03493362017097541
4,3.5746442725056795,0.041762011286081126
4,3.5903916041026207,0.0490337100810323
4,3.606138935699562,0.05669206736671835
4,3.6218862672965035,0.06467717627407901
4,3.6376335988934447,0.07292654385221467
4,3.653380930490386,0.08137578013643673
4,3.6691282620873276,0.08995929612373298
4,3.6848755936842688,0.09861100213603421
4,3.70062292528121,0.10726499820497358
4,3.716370256878151,0.11585624837187278
4,3.732117588475093,0.12432123115839114
4,3.747864920072034,0.13259855892020575
4,3.763612251668975,0.14062955934064536
4,3.779359583265917,0.14835881294460357
4,3.795106914862858,0.15573464120565184
4,3.810854246459799,0.1627095405704725
4,3.8266015780567404,0.1692405585233654
4,3.842348909653682,0.1752896086479359
4,3.8580962412506232,0.18082372250108592
4,3.8738435728475644,0.18581523698391367
4,3.8895909044445056,0.19024191676286148
4,3.9053382360414473,0.19408701215044238
4,3.9210855676383884,0.19733925368642974
4,3.9368328992353296,0.1999927854563744
4,3.9525802308322713,0.2020470399342129
4,3.9683275624292125,0.20350655782987437
4,3.9840748940261537,0.20438075705240882
4,3.999822225623095,0.20468365545656436
4,4.0155695572200365,0.20443355251935885
4,4.031316888816978,0.20365267548771032
4,4.047064220413919,0.20236679584455414
4,4.06281155201086,0.2006048221564178
4,4.078558883607801,0.19839837548875278
4,4.094306215204743,0.1957813536065226
4,4.1100535468016846,0.19278949011794144
4,4.125800878398626,0.18945991457154338
4,4.141548209995567,0.1858307192849173
4,4.157295541592508,0.18194053837254756
4,4.173042873189449,0.17782814405652814
4,4.1887902047863905,0.17353206489469242
4,4.204537536383333,0.1690902300540018
4,4.220284867980274,0.16453964320176223
4,4.236032199577215,0.1599160889928088
4,4.251779531174156,0.15525387450719058
4,4.267526862771097,0.15058560735027288
4,4.283274194368039,0.1459420114760044
4,4.29902152596498,0.14135178114469274
4,4.314768857561922,0.13684147278925135
4,4.330516189158863,0.13243543394838497
4,4.346263520755804,0.12815576784104626
4,4.362010852352745,0.12402233161249272
4,4.377758183949687,0.12005276578656554
4,4.393505515546628,0.11626255201857699
4,4.409252847143569,0.11266509586475935
4,4.425000178740511,0.10927183097282006
4,4.440747510337452,0.10609234085787639
4,4.4564948419343935,0.10313449426186179
4,4.472242173531335,0.1004045900041276
4,4.487989505128276,0.09790750721690014
4,4.503736836725217,0.09564685692074776
4,4.519484168322158,0.09362513103032177
4,4.5352314999190995,0.09184384508619708
4,4.5509788315160415,0.09030367128039896
4,4.566726163112983,0.0890045586758432
4,4.582473494709924,0.08794583790712758
4,4.598220826306865,0.08712630808476374
4,4.613968157903806,0.08654430409908906
4,4.6297154895007475,0.08619774302524433
4,4.645462821097689,0.08608414885769167
4,4.661210152694631,0.08620065534243118
4,4.676957484291572,0.08654398721775902
4,4.692704815888513,0.08711042071049707
4,4.708452147485454,0.08789572465458269
4,4.724199479082396,0.08889508409348902
4,4.739946810679337,0.09010300868828602
4,4.755694142276278,0.09151322867093492
4,4.77144147387322,0.09311858145000235
4,4.787188805470161,0.09491089228652311
4,4.802936137067102,0.09688085270532004
4,4.818683468664044,0.09901790048676018
4,4.834430800260985,0.10131010519184588
4,4.850178131857926,0.10374406320704672
4,4.865925463454867,0.10630480625283092
4,4.881672795051809,0.10897572718126426
4,4.8974201266487505,0.111738526694243
4,4.913167458245692,0.11457318434716082
4,4.928914789842633,0.11745795686652775
4,4.944662121439574,0.12036940640879545
4,4.960409453036515,0.12328246092719973
4,4.9761567846334565,0.12617050830040416
4,4.9919041162303985,0.12900552531886375
4,5.00765144782734,0.1317582420305519
4,5.023398779424281,0.13439834132612377
4,5.039146111021222,0.13689469300451076
4,5.054893442618163,0.13921562091342135
4,5.0706407742151045,0.1413292011156462
4,5.086388105812046,0.14320358840200856
4,5.102135437408988,0.14480736786555523
4,5.117882769005929,0.14610992767954567
4,5.13363010060287,0.14708184869368204
4,5.149377432199811,0.14769530598824807
4,5.165124763796753,0.14792447711302695
4,5.180872095393694,0.14774595139488014
4,5.196619426990635,0.1471391344316499
4,5.212366758587577,0.14608664170640745
4,5.228114090184518,0.14457467515976968
4,5.243861421781459,0.14259337655248658
4,5.259608753378401,0.14013715153794182
4,5.275356084975342,0.13720495854545695
4,5.291103416572283,0.13380055684971753
4,5.306850748169224,0.12993270856738326
4,5.322598079766166,0.12561532977558584
4,5.3383454113631075,0.12086758648394953
4,5.354092742960049,0.11571393180595292
4,5.36984007455699,0.1101840813597306
4,5.385587406153931,0.10431292467440617
4,5.401334737750872,0.09814037117640145
4,5.4170820693478134,0.09171113017056888
4,5.4328294009447555,0.08507442510240892
4,5.448576732541697,0.07828364327833166
4,5.464324064138638,0.07139592311876364
4,5.480071395735579,0.06447168191143696
4,5.49581872733252,0.05757408790679046
4,5.5115660589294615,0.050768481441574864
4,5.527313390526403,0.04412175057813115
4,5.543060722123345,0.037701667493504024
4,5.558808053720286,0.03157619253322905
4,5.574555385317227,0.025812753448671913
4,5.590302716914168,0.020477507854540063
4,5.6060500485111096,0.015634597365930834
4,5.621797380108051,0.011345402194591158
4,5.637544711704992,0.007667805195734574
4,5.653292043301933,0.004655474455015242
4,5.669039374898875,0.0023571734867968183
4,5.684786706495816,0.0008161079779026275
4,5.700534038092758,6.93177554220176e-05
4,5.716281369689699,0.00014712228430190796
4,5.73202870128664,0.0010726275133967765
4,5.747776032883581,0.0028613012920016283
4,5.763523364480522,0.0055206238787924525
4,5.7792706960774645,0.009049819269159334
4,5.795018027674406,0.013439672184135594
4,5.810765359271347,0.01867243460476862
4,5.826512690868288,0.02472182471124945
4,5.842260022465229,0.03155312000886271
4,5.85800735406217,0.039123345306070714
4,5.873754685659112,0.0473815550677916
4,5.889502017256054,0.056269208513579624
4,5.905249348852995,0.06572063468074762
4,5.920996680449936,0.07566358354136113
4,5.936744012046877,0.08601985816420744
4,5.9524913436438185,0.09670602186293056
4,5.96823867524076,0.10763417328339314
4,5.983986006837701,0.11871278147050175
4,5.999733338434643,0.12984757212959663
4,6.015480670031584,0.14094245557162488
4,6.031228001628525,0.15190048621499744
4,6.0469753332254665,0.16262484301915098
4,6.062722664822408,0.1730198198530823
4,6.078469996419349,0.18299181456226882
4,6.09421732801629,0.19245030539383035
4,6.109964659613232,0.20130880347507477
4,6.125711991210173,0.20948577021540757
4,6.141459322807115,0.21690548881510885
4,6.157206654404056,0.22349887951370231
4,6.172953986000997,0.22920424879115278
4,6.188701317597938,0.2339679634405188
4,6.204448649194879,0.2377450412530312
4,6.2201959807918215,0.24049965098640377
4,6.235943312388763,0.24220551531347007
4,6.251690643985704,0.24284621155882707
4,6.267437975582645,0.24241536621254262
4,6.283185307179586,0.2409167404478244


==> final_reduced_plotting/evolution_times/p_vs_beta.csv <==
beta,v0,v1,v2,v3,v4,v5,v6
0.0,0.9999999999999996,0.9999999999999996,0.9999999999999996,0.9999999999999996,0.9999999999999996,0.9999999999999996,0.9999999999999996
0.026399938265460447,0.9993041757333001,0.9993036905936128,0.9993036905936128,0.9993038523519348,0.9993036905259567,0.999303690571061,0.999303528760114
0.05279987653092089,0.997230247597496,0.9972225145237249,0.9972225145237249,0.997225095091974,0.9972225102039072,0.9972225130838577,0.9972199291547708
0.07919981479638134,0.9938185135348068,0.9937796096980226,0.9937796096980226,0.9937926102452374,0.9937795606850917,0.9937795933622202,0.9937665546688279
0.10559975306184179,0.9891350265222623,0.9890131466593939,0.9890131466593939,0.9890539551354852,0.9890128727794478,0.9890130553844565,0.9889720336421952
0.13199969132730224,0.9832699635342125,0.9829757483035676,0.9829757483035676,0.983074507337728,0.9829747108771955,0.9829754026042128,0.9828758352125626
0.1583996295927627,0.9763354096234418,0.9757336945871983,0.9757336945871983,0.9759362952714079,0.9757306234299489,0.9757326713381071,0.9755276757085822
0.18479956785822313,0.9684626219636897,0.9673659287738656,0.9673659287738656,0.9677365411732074,0.967358262911586,0.9673633750972344,0.9669867790688783
0.21119950612368357,0.9597988534863393,0.9579628857189012,0.9579628857189012,0.9585859495456439,0.95794600415923,0.9579572632122797,0.9573210080482997
0.23759944438914402,0.9505038279155069,0.9476251661006221,0.9476251661006221,0.9486067796283475,0.9475913946219201,0.9476139209251753,0.9466058856716929
0.2639993826546045,0.9407459671725713,0.9364620832801621,0.9364620832801621,0.9379307448411208,0.9363994736886219,0.9364412411934431,0.9349235285332002
0.29039932092006493,0.930698478003381,0.924590111549206,0.9245901115492061,0.9266967853919962,0.924481000830263,0.9245538007001334,0.9223615150604664
0.3167992591855254,0.9205354071143556,0.9121312658607476,0.9121312658607476,0.9150487622554068,0.9119506337097952,0.9120711739321467,0.9090117127333044
0.3431991974509858,0.9104277730437288,0.8992114437115291,0.8992114437115292,0.9031331214688876,0.8989250976644393,0.8991162196599569,0.8949690884518084
0.36959913571644626,0.9005398785189461,0.8859587596582887,0.8859587596582887,0.8910965771731951,0.8855213870572862,0.8858133737274474,0.8803305257977101
0.3959990739819067,0.8910258993563197,0.8725019020282373,0.8725019020282372,0.879083860069944,0.8718550369802172,0.8722869807742791,0.8651936718540274
0.42239901224736714,0.8820268353500385,0.8589685397738667,0.8589685397738668,0.8672355750683604,0.8580385007502099,0.858659695423484,0.8496558345906443
0.4487989505128276,0.8736678954781405,0.8454838051894534,0.8454838051894534,0.8556862079470783,0.8441796646916846,0.8450509806559698,0.8338129496540483
0.47519888877828803,0.8660563746093196,0.8321688754347364,0.8321688754347365,0.8445623160056004,0.8303805269807152,0.8315757276639945,0.8177586327998814
0.5015988270437485,0.8592800622770983,0.8191396725977045,0.8191396725977045,0.8339809320848344,0.8167360620069942,0.8183430175469014,0.8015833312712622
0.527998765309209,0.8534062065912903,0.8065056984810641,0.8065056984810641,0.8240482051771325,0.8033332859665507,0.8054550409163573,0.7853735842566066
0.5543987035746694,0.8484810385970064,0.7943690165305478,0.7943690165305478,0.8148582943160745,0.7902505334223219,0.7930061869547638,0.7692113992654748
0.5807986418401299,0.8445298449840795,0.7828233894551633,0.7828233894551632,0.806492525733264,0.7775569485536913,0.7810823088620992,0.7531737479483657
0.6071985801055902,0.8415575605869168,0.7719535772360802,0.7719535772360802,0.7990188165914888,0.7653121889493609,0.7697601680740153,0.7373321816621059
0.6335985183710507,0.8395498371441876,0.761834796493267,0.7618347964932669,0.79249136214158,0.7535663342596515,0.7591070552717833,0.7217525640458333
0.6599984566365111,0.8384745317932774,0.752532338679783,0.752532338679783,0.7869505770820675,0.7423599869778996,0.749180582155953,0.7064949151129487
0.6863983949019716,0.8382835481592544,0.7441013413934968,0.7441013413934968,0.7824232763857307,0.7317245482079971,0.7400286343287463,0.6916133589583693
0.712798333167432,0.838914954970937,0.7365867043110366,0.7365867043110366,0.7789230760318026,0.7216826476126509,0.7316894725155275,0.6771561651893198
0.7391982714328925,0.8402953021019022,0.7300231389184328,0.7300231389184328,0.7764509900564309,0.7122487039118073,0.724191966822711,0.6631658726559336
0.7655982096983529,0.8423420518860188,0.724435339378455,0.7244353393784548,0.7749961971869972,0.7034295903685734,0.7175559468252021,0.6496794830111533
0.7919981479638134,0.8449660444773256,0.7198382605584158,0.7198382605584158,0.7745369481066892,0.6952253786839963,0.7117926490245571,0.6367287110751253
0.8183980862292738,0.8480739197852418,0.7162374884475645,0.7162374884475644,0.7750415831212133,0.6876301346127635,0.7069052426195943,0.6243402789063962
0.8447980244947343,0.8515704248877741,0.7136296879050678,0.7136296879050678,0.7764696296553136,0.6806327393684832,0.7028894145616711,0.6125362408621925
0.8711979627601948,0.8553605444845593,0.7120031128659086,0.7120031128659083,0.7787729495488966,0.6742177124399491,0.6997339954836255,0.601334327718518
0.8975979010256552,0.8593514024966928,0.711338164745475,0.7113381647454751,0.7818969074801947,0.6683660136933625,0.6974216092321502,0.590748299059655
0.9239978392911157,0.8634538948876794,0.7116079857640759,0.7116079857640759,0.7857815339221853,0.6630558054731296,0.6959293303199926,0.580788294566842
0.9503977775565761,0.8675840266627354,0.7127790751900097,0.7127790751900098,0.7903626587249797,0.658263158702439,0.6952293355565238,0.5714611764603506
0.9767977158220366,0.8716639392723092,0.7148119179971514,0.7148119179971513,0.7955729945832019,0.653962690580164,0.6952895383140872,0.5627708570961866
1.003197654087497,0.875622627768214,0.717661617069703,0.7176616170697031,0.8013431531563382,0.6501281252232151,0.6960741962399726,0.5547186075051274
1.0295975923529574,0.8793963595239654,0.7212785217819299,0.72127852178193,0.8076025803205802,0.6467327723642844,0.6975444856264751,0.5473033444068839
1.055997530618418,0.8829288176597517,0.7256088474563817,0.7256088474563815,0.8142804008029356,0.6437499228409782,0.6996590380046377,0.5405218948602443
1.0823974688838782,0.8861710020882405,0.7305952817883368,0.7305952817883368,0.8213061661489369,0.6411531629720253,0.7023744367388359,0.5343692391538217
1.1087974071493387,0.889080928973089,0.7361775757535924,0.7361775757535924,0.8286105034814908,0.6389166128939373,0.7056456733880914,0.5288387337450988
1.1351973454147992,0.8916231751048947,0.7422931177388241,0.7422931177388241,0.8361256657127373,0.637015096431552,0.7094265652983542,0.5239223169743894
1.1615972836802597,0.8937683170800532,0.7488774906087731,0.7488774906087732,0.8437859866838409,0.6354242520257444,0.7136701372463956,0.5196107008861593
1.18799722194572,0.8954923161457944,0.7558650121264716,0.7558650121264715,0.8515282470608257,0.6341205955938283,0.7183289709362252,0.5158935527693055
1.2143971602111805,0.896775898178876,0.7631892595601701,0.7631892595601701,0.8592919586616601,0.633081546931725,0.7233555267372369,0.5127596699825859
1.240797098476641,0.8976039746224589,0.7707835794464009,0.7707835794464009,0.8670195762075164,0.6322854313869611,0.7287024422519421,0.5101971512787327
1.2671970367421015,0.8979651445329925,0.7785815833494708,0.7785815833494708,0.874656646279026,0.6317114680684809,0.7343228121301336,0.5081935672125035
1.293596975007562,0.8978513104845509,0.7865176300928632,0.7865176300928634,0.882151903537482,0.6313397548667918,0.7401704530417137,0.5067361313581655
1.3199969132730223,0.8972574323077585,0.7945272943777903,0.7945272943777903,0.8894573240820651,0.6311512591102642,0.7462001569324286,0.5058118730254694
1.3463968515384828,0.8961814329217448,0.802547820997408,0.802547820997408,0.8965281452149133,0.6311278208712937,0.7523679346770573,0.505407811012687
1.3727967898039433,0.894624260302297,0.8105185630573081,0.8105185630573081,0.903322859947556,0.6312521738629341,0.758631251083451,0.5055111267386428
1.3991967280694038,0.8925900993845762,0.8183814017827314,0.8183814017827312,0.9098031933860831,0.6315079866436826,0.7649492509636031,0.5061093339227398
1.425596666334864,0.890086717887453,0.8260811446902586,0.8260811446902587,0.9159340667656451,0.6318799245896335,0.7712829747518204,0.5071904409016643
1.4519966046003245,0.8871259211086666,0.8335658981843082,0.833565898184308,0.9216835534564379,0.632353730911408,0.7775955609904882,0.5087431007485175
1.478396542865785,0.883724083074503,0.8407874100597242,0.8407874100597242,0.9270228298200421,0.63291632299381,0.7838524319912207,0.5107567436523794
1.5047964811312455,0.8799027153762313,0.8477013769971502,0.8477013769971502,0.9319261224376467,0.633555898613611,0.7900214581755913,0.5132216855720207
1.5311964193967058,0.8756890308588867,0.8542677119645812,0.8542677119645812,0.9363706520316437,0.6342620452249882,0.7960730960564835,0.5161292070331717
1.5575963576621663,0.8711164572351177,0.8604507665124801,0.8604507665124802,0.9403365734183594,0.6350258445546813,0.8019804945767655,0.5194715961175966
1.5839962959276268,0.8662250557775484,0.8662195032850114,0.8662195032850115,0.9438069101067114,0.6358399642613048,0.8077195646001554,0.5232421502028028
1.6103962341930873,0.8610618025043135,0.871547614667413,0.871547614667413,0.9467674817236085,0.6366987284050183,0.8132690067579378,0.5274351318471575
1.6367961724585476,0.8556806936280851,0.8764135843375884,0.8764135843375883,0.9492068223131725,0.6375981589422413,0.8186102935867859,0.5320456753551762
1.663196110724008,0.850142643313862,0.8808006895644584,0.8808006895644586,0.9511160877177213,0.6385359813806553,0.8237276029240888,0.5370696419662859
1.6895960489894686,0.8445151497281957,0.8846969433609205,0.8846969433609205,0.9524889506819021,0.6395115890572063,0.8286077008200758,0.5425034232391579
1.715995987254929,0.8388717146345281,0.8880949770098138,0.8880949770098138,0.9533214829907088,0.6405259621726856,0.8332397737301576,0.5483436939934233
1.7423959255203896,0.833291012010598,0.8909918649835658,0.8909918649835656,0.9536120248080017,0.6415815396518444,0.8376152114050806,0.554587118053345
1.7687958637858499,0.827855811907587,0.8933888958127875,0.8933888958127874,0.953361042365209,0.6426820440071185,0.8417273436316693,0.561230011939943
1.7951958020513104,0.8226516765858516,0.8952912939634282,0.8952912939634282,0.9525709761938455,0.6438322615684324,0.8455711357189776,0.5682679735023655
1.8215957403167709,0.8177654563922225,0.8967078991930308,0.8967078991930308,0.9512460831305531,0.645037782599281,0.8491428492977594,0.575695484189343
1.8479956785822313,0.813283622445528,0.8976508111131232,0.8976508111131232,0.9493922762796637,0.646304707849452,0.8524396765308876,0.5835054951639523
1.8743956168476916,0.8092904815580384,0.8981350077306397,0.8981350077306396,0.9470169679293324,0.6476393299018881,0.8554593571489093,0.5916890086926615
1.9007955551131521,0.8058663255769006,0.8981779475275233,0.8981779475275232,0.9441289210233752,0.6490477991693713,0.8581997887663011,0.6002346671347538
1.9271954933786126,0.8030855721803121,0.8977991651247683,0.8977991651247685,0.940738115141892,0.6505357855132883,0.8606586416483232,0.6091283623743485
1.9535954316440731,0.8010149568826685,0.8970198707368743,0.8970198707368743,0.9368556330017592,0.6521081471354819,0.8628329894466051,0.618352878641549
1.9799953699095334,0.7997118364504199,0.8958625634392101,0.8958625634392101,0.9324935732292641,0.6537686185976445,0.8647189673787876,0.6278875813439685
2.006395308174994,0.7992226620558863,0.8943506677418831,0.8943506677418831,0.9276649945733146,0.6555195295339511,0.8663114688843697,0.6377081637731666
2.0327952464404544,0.7995816763428921,0.8925082021007379,0.8925082021007381,0.922383895826532,0.6573615648458698,0.8676038909519534,0.6477864623768217
2.059195184705915,0.8008098822803663,0.8903594868239456,0.8903594868239458,0.9166652345268836,0.659293575928656,0.8685879371047003,0.6580903497269766
2.0855951229713754,0.8029143234592623,0.8879288973887458,0.8879288973887458,0.9105249860632978,0.6613124508222992,0.8692534854884983,0.6685837124126472
2.111995061236836,0.8058877056432702,0.8852406675160367,0.8852406675160368,0.9039802431573819,0.6634130491691531,0.8695885276819936,0.6792265188998752
2.1383949995022964,0.8097083782801788,0.8823187445189338,0.8823187445189338,0.8970493539040567,0.6655882055752149,0.8695791818019452,0.6899749800036816
2.1647949377677564,0.814340682735447,0.8791866975106256,0.8791866975106255,0.8897520946994172,0.667828802503273,0.8692097812829797,0.7007818020826512
2.191194876033217,0.8197356616750968,0.8758676770972,0.8758676770972,0.8821098725430506,0.6701239112736729,0.8684630384458221,0.711596530482173
2.2175948142986774,0.8258321117713534,0.8723844232648779,0.8723844232648781,0.8741459494553293,0.6724609972161553,0.867320279713681,0.7223659782034715
2.243994752564138,0.8325579502003715,0.8687593163698806,0.8687593163698806,0.8658856801776015,0.6748261826080003,0.8657617471738254,0.7330347323485971
2.2703946908295984,0.8398318546959538,0.8650144645209206,0.8650144645209205,0.8573567529998622,0.6772045588489234,0.8637669591884498,0.7435457286688626
2.296794629095059,0.8475651276279257,0.8611718192707479,0.861171819270748,0.8485894225534386,0.679580537452594,0.8613151210071576,0.753840882601136
2.3231945673605194,0.855663727046362,0.8572533104572552,0.8572533104572552,0.8396167227714803,0.6819382279565276,0.8583855748851007,0.763861763578588
2.34959450562598,0.8640304021626427,0.8532809902984351,0.8532809902984353,0.830474647999827,0.6842618298289445,0.8549582781165055,0.7735502982032317
2.37599444389144,0.8725668675351419,0.8492771764785454,0.8492771764785453,0.8212022904616866,0.686536024926978,0.8510142966898345,0.7828494871060372
2.4023943821569005,0.8811759494129596,0.8452645839808567,0.8452645839808567,0.8118419229506991,0.6887463570589777,0.8465363019797908,0.7917041200199382
2.428794320422361,0.8897636392943348,0.8412664358266766,0.8412664358266767,0.8024390167397697,0.690879585726771,0.8415090580183889,0.8000614737585166
2.4551942586878215,0.8982409937119011,0.8373065436575516,0.8373065436575515,0.7930421862208683,0.6929240021521175,0.8359198874218159,0.8078719784186594
2.481594196953282,0.906525825407861,0.8334093502202629,0.8334093502202627,0.7837030536900741,0.6948696971848208,0.8297591049654676,0.8150898381827009
2.5079941352187425,0.9145441391661618,0.8295999272418187,0.8295999272418187,0.7744760299029995,0.696708772588326,0.8230204090554576,0.8216735945429924
2.534394073484203,0.9222312753076849,0.8259039238619544,0.8259039238619543,0.7654180084753536,0.6984354894253775,0.8157012228872281,0.8275866215541816
2.5607940117496635,0.929532734846898,0.8223474626618711,0.8223474626618711,0.7565879748080141,0.7000463497309553,0.8078029788461394,0.8327975447690382
2.587193950015124,0.9364046721248409,0.8189569823210755,0.8189569823210755,0.7480465328841245,0.7015401102615038,0.7993313416185833,0.837280577756792
2.613593888280584,0.9428140529130021,0.8157590279755648,0.8157590279755647,0.7398553559220262,0.7029177297417367,0.7902963674677215,0.8410157724570129
2.6399938265460445,0.948738488052122,0.8127799923648888,0.812779992364889,0.7320765693765062,0.7041822535846705,0.7807125991060392,0.8439891820026223
2.666393764811505,0.9541657641816184,0.810045812768585,0.810045812768585,0.7247720770697406,0.705338642431583,0.7705990974896858,0.8461929369686649
2.6927937030769655,0.9590931035861049,0.8075816304739023,0.8075816304739024,0.7180028432174658,0.7063935529480606,0.759979413593732,0.8476252381885676
2.719193641342426,0.963526194234344,0.8054114210231502,0.8054114210231502,0.711828144721044,0.7073550810334105,0.7488815047375096,0.8482902712530468
2.7455935796078865,0.9674780383699711,0.8035576047060835,0.8035576047060836,0.706304809261672,0.7082324788816741,0.7373376012598823,0.8481980495043904
2.771993517873347,0.9709676732610323,0.8020406476473794,0.8020406476473794,0.7014864554146835,0.7090358581196594,0.7253840302530594,0.8473641937080757
2.7983934561388075,0.9740188207377967,0.8008786643612935,0.8008786643612936,0.6974227511735334,0.7097758915076298,0.7130610036222387,0.8458096575860443
2.8247933944042676,0.9766585228462472,0.8000870327887328,0.8000870327887329,0.6941587069276903,0.7104635254103386,0.700412377934292,0.8435604090078938
2.851193332669728,0.9789158193127171,0.7996780325946592,0.7996780325946592,0.6917340180890472,0.7111097144413915,0.6874853933552468,0.840647076850227
2.8775932709351886,0.9808205186417224,0.7996605168987834,0.7996605168987834,0.6901824712395709,0.7117251883860661,0.6743303984727419,0.8371045733587956
2.903993209200649,0.9824021087328944,0.8000396266668436,0.8000396266668436,0.6895314259288016,0.7123202597714764,0.6610005669901591,0.8329717013068219
2.9303931474661096,0.9836888451657264,0.8008165557430507,0.8008165557430508,0.6898013821496759,0.7129046783518602,0.6475516112116362,0.8282907543742472
2.95679308573157,0.9847070460968637,0.8019883730074496,0.8019883730074497,0.6910056411447172,0.713487536400495,0.6340414959709463,0.8231071180275774
2.9831930239970306,0.9854806124369361,0.8035479064549128,0.8035479064549129,0.6931500646319987,0.7140772261502131,0.6205301552605994,0.8174688768198087
3.009592962262491,0.9860307810587959,0.8054836921819438,0.8054836921819439,0.6962329348883879,0.7146814481120448,0.6070792123648651,0.8114264325239209
3.0359929005279516,0.9863761076980054,0.8077799894039074,0.8077799894039077,0.7002449154861129,0.7153072664401018,0.5937517028688578,0.8050321359356685
3.0623928387934116,0.9865326654079722,0.8104168607804055,0.8104168607804055,0.7051691099463279,0.7159612051134653,0.5806117985820338,0.7983399336078693
3.088792777058872,0.9865144343822982,0.8133703155700512,0.8133703155700513,0.7109812132434905,0.7166493765798713,0.5677245292511766,0.7914050292836279
3.1151927153243326,0.9863338500808787,0.8166125115330539,0.816612511533054,0.7176497490514332,0.7173776327484185,0.5551554980108246,0.7842835584500145
3.141592653589793,0.9860024692710465,0.8201120101086793,0.8201120101086794,0.7251363839379327,0.7181517269120505,0.5429705858836158,0.7770322732993011


==> new_plots/plots/p_axis_data/p_axis_prob_qeg_ldf.csv <==
p,prob_optimal,std,sem,count
1,0.700000,0.460566,0.046057,100
2,0.820000,0.386123,0.038612,100
3,0.960000,0.196946,0.019695,100
4,0.980000,0.140705,0.014071,100
5,0.990000,0.099499,0.009950,100


==> new_plots/plots/p_axis_data/p_axis_prob_qeg_sdf.csv <==
p,prob_optimal,std,sem,count
1,0.750000,0.433013,0.043301,100
2,0.890000,0.312890,0.031289,100
3,0.940000,0.237487,0.023749,100
4,0.950000,0.217945,0.021795,100
5,0.940000,0.237487,0.023749,100


==> new_plots/plots/p_axis_data/p_axis_prob_qpg_ldf.csv <==
p,prob_optimal,std,sem,count
1,0.560000,0.498888,0.049889,100
2,0.780000,0.416333,0.041633,100
3,0.870000,0.337998,0.033800,100
4,0.910000,0.287623,0.028762,100
5,1.000000,0.000000,0.000000,100


==> new_plots/plots/p_axis_data/p_axis_prob_qpg_sdf.csv <==
p,prob_optimal,std,sem,count
1,0.590000,0.491833,0.049183,100
2,0.790000,0.407308,0.040731,100
3,0.770000,0.420833,0.042083,100
4,0.760000,0.427083,0.042708,100
5,0.830000,0.375633,0.037563,100


==> new_plots/plots/p_axis_data/p_axis_ratio_qeg_ldf.csv <==
p,mean,std,count
1,1.026970,0.041429,100
2,1.016288,0.034947,100
3,1.003636,0.017904,100
4,1.001818,0.012791,100
5,1.000909,0.009091,100


==> new_plots/plots/p_axis_data/p_axis_ratio_qeg_sdf.csv <==
p,mean,std,count
1,1.022650,0.039241,100
2,1.010000,0.028445,100
3,1.005450,0.021590,100
4,1.004550,0.019813,100
5,1.005455,0.021698,100


==> new_plots/plots/p_axis_data/p_axis_ratio_qpg_ldf.csv <==
p,mean,std,count
1,1.043788,0.053434,100
2,1.019848,0.037576,100
3,1.011667,0.030349,100
4,1.008106,0.025915,100
5,1.000000,0.000000,100


==> new_plots/plots/p_axis_data/p_axis_ratio_qpg_sdf.csv <==
p,mean,std,count
1,1.038410,0.047856,100
2,1.018860,0.036607,100
3,1.020680,0.037861,100
4,1.021590,0.038441,100
5,1.015455,0.034320,100


==> new_plots/prob/3-regular/popt_vs_beta_qpg_ldf_n18.csv <==
beta,prob_optimal,sem
0.196349540849362,0.85,0.0357071421427142
0.3926990816987241,0.86,0.0346987031457949
0.5890486225480862,0.87,0.0336303434416004
0.7853981633974482,0.87,0.0336303434416004
0.9817477042468102,0.88,0.0324961536185438
1.1780972450961724,0.93,0.0255147016443461
1.3744467859455345,0.94,0.0237486841740758
1.5707963267948963,0.98,0.014
1.7671458676442584,0.99,0.0099498743710662
1.9634954084936205,1.0,0.0
2.1598449493429825,1.0,0.0
2.356194490192345,1.0,0.0
2.5525440310417062,0.95,0.0217944947177033
2.7488935718910685,0.87,0.0336303434416004
2.945243112740431,0.82,0.0384187454245971
3.141592653589793,0.82,0.0384187454245971


==> new_plots/prob/3-regular/popt_vs_beta_qpg_sdf_n18.csv <==
beta,prob_optimal,sem
0.196349540849362,0.85,0.0357071421427142
0.3926990816987241,0.85,0.0357071421427142
0.5890486225480862,0.85,0.0357071421427142
0.7853981633974482,0.85,0.0357071421427142
0.9817477042468102,0.85,0.0357071421427142
1.1780972450961724,0.85,0.0357071421427142
1.3744467859455345,0.83,0.0375632799419859
1.5707963267948963,0.81,0.039230090491866
1.7671458676442584,0.77,0.0420832508250016
1.9634954084936205,0.79,0.0407308237088326
2.1598449493429825,0.86,0.0346987031457949
2.356194490192345,0.93,0.0255147016443461
2.5525440310417062,0.96,0.0195959179422654
2.7488935718910685,0.96,0.0195959179422654
2.945243112740431,0.95,0.0217944947177033
3.141592653589793,0.8,0.04


==> new_plots/prob/3-regular/reduced_prob_fast_vc_paper.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,0.96,0.1969464,0.0196946,100
12,0.81,0.3942772,0.0394277,100
14,0.71,0.456048,0.0456048,100
16,0.6,0.492366,0.0492366,100
18,0.57,0.4975699,0.049757,100
20,0.61,0.4902071,0.0490207,100


==> new_plots/prob/3-regular/reduced_prob_greedy_vertex_degree.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.95,0.217945,0.0217945,100
10,0.72,0.448999,0.0448999,100
12,0.61,0.48775,0.048775,100
14,0.43,0.495076,0.0495076,100
16,0.33,0.470213,0.0470213,100
18,0.34,0.473709,0.0473709,100
20,0.28,0.448999,0.0448999,100


==> new_plots/prob/3-regular/reduced_prob_greedy_vertex_degree_min.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,0.9,0.30151134457776363,0.03015113445777636,100
12,0.87,0.33799766898963113,0.033799766898963114,100
14,0.74,0.4408440022768081,0.04408440022768081,100
16,0.72,0.45126085985421294,0.045126085985421296,100
18,0.66,0.47609522856952335,0.04760952285695234,100
20,0.64,0.4824181513244218,0.048241815132442176,100


==> new_plots/prob/3-regular/reduced_prob_qeg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,1.0,0.0,0.0,100
14,1.0,0.0,0.0,100
16,1.0,0.0,0.0,100
18,0.99,0.09999999999999999,0.009999999999999998,100
20,0.98,0.1407052941362897,0.014070529413628971,100


==> new_plots/prob/3-regular/reduced_prob_qeg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1,0,0,100
10,1,0,0,100
12,1,0,0,100
14,1,0,0,100
16,1,0,0,100
18,0.96,0.195959,0.0195959,100
20,0.95,0.217945,0.0217945,100


==> new_plots/prob/3-regular/reduced_prob_qpg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,0.98,0.14070529413628968,0.014070529413628968,100
14,0.96,0.19694638556693242,0.01969463855669324,100
16,0.99,0.09999999999999999,0.009999999999999998,100
18,0.95,0.21904291355759034,0.021904291355759033,100
20,0.91,0.2876234912646613,0.02876234912646613,100


==> new_plots/prob/3-regular/reduced_prob_qpg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1,0,0,100
10,0.96,0.195959,0.0195959,100
12,0.92,0.271293,0.0271293,100
14,0.85,0.357071,0.0357071,100
16,0.91,0.286182,0.0286182,100
18,0.85,0.357071,0.0357071,100
20,0.76,0.427083,0.0427083,100


==> new_plots/prob/3-regular/reduced_t_analysis_qeg_ldf_exact.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.86,0.346987031457949,0.0346987031457949,100
pi_2/16,0.87,0.336303434416004,0.0336303434416004,100
pi_3/16,0.88,0.324961536185438,0.0324961536185438,100
pi_4/16,0.89,0.31288975694323995,0.031288975694324,100
pi_5/16,0.92,0.27129319932501,0.027129319932501,100
pi_6/16,0.96,0.19595917942265398,0.0195959179422654,100
pi_7/16,0.97,0.170587221092319,0.0170587221092319,100
pi_8/16,1.0,0.0,0.0,100
pi_9/16,1.0,0.0,0.0,100
pi_10/16,1.0,0.0,0.0,100
pi_11/16,0.99,0.099498743710662,0.0099498743710662,100
pi_12/16,0.85,0.357071421427142,0.0357071421427142,100
pi_13/16,0.0,0.0,0.0,100
pi_14/16,0.0,0.0,0.0,100
pi_15/16,0.0,0.0,0.0,100
pi_16/16,0.0,0.0,0.0,100


==> new_plots/prob/3-regular/reduced_t_analysis_qeg_sdf_exact.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.87,0.336303434416004,0.0336303434416004,100
pi_2/16,0.87,0.336303434416004,0.0336303434416004,100
pi_3/16,0.89,0.31288975694323995,0.031288975694324,100
pi_4/16,0.88,0.324961536185438,0.0324961536185438,100
pi_5/16,0.91,0.28618176042508303,0.0286181760425083,100
pi_6/16,0.9,0.3,0.03,100
pi_7/16,0.92,0.27129319932501,0.027129319932501,100
pi_8/16,0.9,0.3,0.03,100
pi_9/16,0.89,0.31288975694323995,0.031288975694324,100
pi_10/16,0.96,0.19595917942265398,0.0195959179422654,100
pi_11/16,0.97,0.170587221092319,0.0170587221092319,100
pi_12/16,0.96,0.19595917942265398,0.0195959179422654,100
pi_13/16,0.78,0.41424630354415903,0.0414246303544159,100
pi_14/16,0.0,0.0,0.0,100
pi_15/16,0.0,0.0,0.0,100
pi_16/16,0.0,0.0,0.0,100


==> new_plots/prob/3-regular/reduced_t_analysis_qeg_sdf_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.8,0.4,0.04,100
pi_2/16,0.82,0.384187,0.0384187,100
pi_3/16,0.86,0.346987,0.0346987,100
pi_4/16,0.89,0.31289,0.031289,100
pi_5/16,0.91,0.286182,0.0286182,100
pi_6/16,0.91,0.286182,0.0286182,100
pi_7/16,0.91,0.286182,0.0286182,100
pi_8/16,0.89,0.31289,0.031289,100
pi_9/16,0.91,0.286182,0.0286182,100
pi_10/16,0.91,0.286182,0.0286182,100
pi_11/16,0.95,0.217945,0.0217945,100
pi_12/16,0.85,0.357071,0.0357071,100
pi_13/16,0.53,0.499099,0.0499099,100
pi_14/16,0.01,0.0994987,0.00994987,100
pi_15/16,0.02,0.14,0.014,100
pi_16/16,0.04,0.195959,0.0195959,100


==> new_plots/prob/3-regular/reduced_t_analysis_qfg_ldf_exact.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.72,0.448998886412873,0.0448998886412873,100
pi_2/16,0.72,0.448998886412873,0.0448998886412873,100
pi_3/16,0.74,0.438634243989226,0.0438634243989226,100
pi_4/16,0.91,0.28618176042508303,0.0286181760425083,100
pi_5/16,0.89,0.31288975694323995,0.031288975694324,100
pi_6/16,0.91,0.28618176042508303,0.0286181760425083,100
pi_7/16,0.98,0.14,0.014,100
pi_8/16,0.64,0.48,0.048,100
pi_9/16,0.06,0.23748684174075801,0.0237486841740758,100
pi_10/16,0.0,0.0,0.0,100
pi_11/16,0.0,0.0,0.0,100
pi_12/16,0.01,0.099498743710662,0.0099498743710662,100
pi_13/16,0.02,0.14,0.014,100
pi_14/16,0.01,0.099498743710662,0.0099498743710662,100
pi_15/16,0.0,0.0,0.0,100
pi_16/16,0.0,0.0,0.0,100


==> new_plots/prob/3-regular/reduced_t_analysis_qfg_sdf_exact.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.87,0.336303434416004,0.0336303434416004,100
pi_2/16,0.88,0.324961536185438,0.0324961536185438,100
pi_3/16,0.89,0.31288975694323995,0.031288975694324,100
pi_4/16,0.89,0.31288975694323995,0.031288975694324,100
pi_5/16,0.87,0.336303434416004,0.0336303434416004,100
pi_6/16,0.86,0.346987031457949,0.0346987031457949,100
pi_7/16,0.81,0.39230090491866,0.039230090491866,100
pi_8/16,0.7,0.458257569495584,0.0458257569495584,100
pi_9/16,0.39,0.487749935930287,0.0487749935930287,100
pi_10/16,0.04,0.19595917942265398,0.0195959179422654,100
pi_11/16,0.02,0.14,0.014,100
pi_12/16,0.0,0.0,0.0,100
pi_13/16,0.02,0.14,0.014,100
pi_14/16,0.04,0.19595917942265398,0.0195959179422654,100
pi_15/16,0.0,0.0,0.0,100
pi_16/16,0.02,0.14,0.014,100


==> new_plots/prob/4-regular/reduced_prob_fast_vc_paper.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.86,0.3487351,0.0348735,100
10,0.8,0.4020151,0.0402015,100
12,0.91,0.2876235,0.0287624,100
14,0.77,0.4229526,0.0422953,100
16,0.56,0.4988877,0.0498888,100
18,0.58,0.496045,0.0496045,100
20,0.58,0.496045,0.0496045,100


==> new_plots/prob/4-regular/reduced_prob_greedy_vertex_degree.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.72,0.448999,0.0448999,100
10,0.73,0.443959,0.0443959,100
12,0.69,0.462493,0.0462493,100
14,0.57,0.495076,0.0495076,100
16,0.36,0.48,0.048,100
18,0.3,0.458258,0.0458258,100
20,0.33,0.470213,0.0470213,100


==> new_plots/prob/4-regular/reduced_prob_greedy_vertex_degree_min.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.76,0.42923469599092784,0.04292346959909278,100
10,0.75,0.4351941398892446,0.04351941398892446,100
12,0.86,0.34873508801977704,0.034873508801977704,100
14,0.85,0.3588702812826367,0.03588702812826367,100
16,0.7,0.4605661864718382,0.04605661864718382,100
18,0.58,0.49604496374885826,0.04960449637488583,100
20,0.6,0.49236596391733095,0.0492365963917331,100


==> new_plots/prob/4-regular/reduced_prob_qeg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,1.0,0.0,0.0,100
14,1.0,0.0,0.0,100
16,1.0,0.0,0.0,100
18,0.98,0.1407052941362897,0.014070529413628971,100
20,0.98,0.1407052941362897,0.014070529413628971,100


==> new_plots/prob/4-regular/reduced_prob_qeg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1,0,0,100
10,1,0,0,100
12,1,0,0,100
14,1,0,0,100
16,1,0,0,100
18,0.98,0.14,0.014,100
20,0.97,0.170587,0.0170587,100


==> new_plots/prob/4-regular/reduced_prob_qpg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,0.99,0.1,0.01,100
14,0.99,0.09999999999999999,0.009999999999999998,100
16,1.0,0.0,0.0,100
18,0.93,0.2564323999762428,0.02564323999762428,100
20,0.89,0.3144660377352201,0.03144660377352201,100


==> new_plots/prob/4-regular/reduced_prob_qpg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.91,0.286182,0.0286182,100
10,0.88,0.324962,0.0324962,100
12,0.91,0.286182,0.0286182,100
14,0.89,0.31289,0.031289,100
16,0.86,0.346987,0.0346987,100
18,0.72,0.448999,0.0448999,100
20,0.78,0.414246,0.0414246,100


==> new_plots/prob/erdos/reduced_prob_fast_vc_paper.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,0.96,0.1969464,0.0196946,100
12,0.98,0.1407053,0.0140705,100
14,0.98,0.1407053,0.0140705,100
16,0.88,0.3265986,0.0326599,100
18,0.87,0.3379977,0.0337998,100
20,0.87,0.3379977,0.0337998,100


==> new_plots/prob/erdos/reduced_prob_greedy_vertex_degree.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.94,0.237487,0.0237487,100
10,0.9,0.3,0.03,100
12,0.85,0.357071,0.0357071,100
14,0.76,0.427083,0.0427083,100
16,0.7,0.458258,0.0458258,100
18,0.67,0.470213,0.0470213,100
20,0.63,0.482804,0.0482804,100


==> new_plots/prob/erdos/reduced_prob_greedy_vertex_degree_min.csv <==
graph_nodes,prob_optimal,std,sem,count
8,0.96,0.19694638556693236,0.019694638556693237,100
10,0.97,0.1714466079977653,0.01714466079977653,100
12,0.92,0.2726599243442907,0.027265992434429072,100
14,0.94,0.23868325657594205,0.023868325657594204,100
16,0.88,0.32659863237109044,0.032659863237109045,100
18,0.89,0.3144660377352201,0.03144660377352201,100
20,0.91,0.2876234912646614,0.028762349126466143,100


==> new_plots/prob/erdos/reduced_prob_qeg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,1.0,0.0,0.0,100
14,1.0,0.0,0.0,100
16,1.0,0.0,0.0,100
18,0.99,0.09999999999999999,0.009999999999999998,100
20,1.0,0.0,0.0,100


==> new_plots/prob/erdos/reduced_prob_qeg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1,0,0,100
10,1,0,0,100
12,1,0,0,100
14,1,0,0,100
16,1,0,0,100
18,1,0,0,100
20,1,0,0,100


==> new_plots/prob/erdos/reduced_prob_qpg_ldf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1.0,0.0,0.0,100
10,1.0,0.0,0.0,100
12,1.0,0.0,0.0,100
14,1.0,0.0,0.0,100
16,1.0,0.0,0.0,100
18,1.0,0.0,0.0,100
20,1.0,0.0,0.0,100


==> new_plots/prob/erdos/reduced_prob_qpg_sdf_p4.csv <==
graph_nodes,prob_optimal,std,sem,count
8,1,0,0,100
10,1,0,0,100
12,0.97,0.170587,0.0170587,100
14,1,0,0,100
16,0.98,0.14,0.014,100
18,0.97,0.170587,0.0170587,100
20,0.98,0.14,0.014,100


==> new_plots/ratio/3-regular/reduced_fast_vc_paper.csv <==
graph_nodes,mean,std,sem,count
8,1.0,0.0,0.0,100
10,1.0066667,0.0328244,0.0032824,100
12,1.0271429,0.0563253,0.0056325,100
14,1.03625,0.057006,0.0057006,100
16,1.0444444,0.0547073,0.0054707,100
18,1.0434545,0.0513216,0.0051322,100
20,1.0365909,0.0477928,0.0047793,100


==> new_plots/ratio/3-regular/reduced_greedy_vertex_degree.csv <==
graph_nodes,mean,std,sem,count
8,1.0105,0.0459864,0.0045986,100
10,1.04667,0.0748331,0.0074833,100
12,1.05905,0.077407,0.0077407,100
14,1.07625,0.0704783,0.0070478,100
16,1.08567,0.0692516,0.0069252,100
18,1.08118,0.0699499,0.006995,100
20,1.08561,0.0665676,0.0066568,100


==> new_plots/ratio/3-regular/reduced_greedy_vertex_degree_min.csv <==
graph_nodes,mean,std,sem,count
8,1.0,0.0,0.0,100
10,1.0166666666666666,0.050251890762960626,0.0050252,100
12,1.0185714285714287,0.048285381284232994,0.0048285,100
14,1.0325,0.05510550028460099,0.0055106,100
16,1.031,0.04997305671365719,0.0049973,100
18,1.0348181818181819,0.04977711403740998,0.0049777,100
20,1.0323484848484847,0.0433773811246865,0.0043377,100


==> new_plots/ratio/3-regular/reduced_qeg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.0,0.0,100,0.0
14,1.0,0.0,100,0.0
16,1.0,0.0,100,0.0
18,1.001,0.009999999999999995,100,0.0009999999999999996
20,1.001818181818182,0.012791390376026333,100,0.0012791390376026333


==> new_plots/ratio/3-regular/reduced_qeg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1,0,100
10,1,0,100
12,1,0,100
14,1,0,100
16,1,0,100
18,1.004,0.0195959,100
20,1.00455,0.0198132,100


==> new_plots/ratio/3-regular/reduced_qpg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.002857142857143,0.02010075630518422,100,0.002010075630518422
14,1.005,0.02461829819586653,100,0.0024618298195866533
16,1.001111111111111,0.011111111111111124,100,0.0011111111111111124
18,1.005,0.02190429135575906,100,0.0021904291355759062
20,1.0081060606060606,0.025915426759557766,100,0.0025915426759557767


==> new_plots/ratio/3-regular/reduced_qpg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1,0,100
10,1.00667,0.0326599,100
12,1.01143,0.0387562,100
14,1.01875,0.0446339,100
16,1.01,0.031798,100
18,1.01491,0.0355016,100
20,1.02159,0.0384409,100


==> new_plots/ratio/4-regular/reduced_fast_vc_paper.csv <==
graph_nodes,mean,std,sem,count
8,1.028,0.069747,0.0069747,100
10,1.0333333,0.0670025,0.0067002,100
12,1.0128571,0.0410891,0.0041089,100
14,1.0259722,0.0478141,0.0047814,100
16,1.0457778,0.0533287,0.0053329,100
18,1.0393636,0.0473711,0.0047371,100
20,1.0394872,0.050505,0.0050505,100


==> new_plots/ratio/4-regular/reduced_greedy_vertex_degree.csv <==
graph_nodes,mean,std,sem,count
8,1.056,0.0897998,0.00898,100
10,1.045,0.0739932,0.0073993,100
12,1.04625,0.073501,0.0073501,100
14,1.05264,0.0648566,0.0064857,100
16,1.07489,0.0634525,0.0063452,100
18,1.0795,0.0621753,0.0062175,100
20,1.07282,0.0621003,0.00621,100


==> new_plots/ratio/4-regular/reduced_greedy_vertex_degree_min.csv <==
graph_nodes,mean,std,sem,count
8,1.048,0.08584693919818555,0.0085847,100
10,1.0416666666666667,0.07253235664820747,0.0072532,100
12,1.0198214285714287,0.049404761904761896,0.0049405,100
14,1.0176388888888888,0.042286587406624186,0.0042287,100
16,1.0304444444444445,0.0467851630085903,0.0046785,100
18,1.0383636363636364,0.04532727821555049,0.0045327,100
20,1.0347435897435897,0.044338414255761203,0.0044338,100


==> new_plots/ratio/4-regular/reduced_qeg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.0,0.0,100,0.0
14,1.0,0.0,100,0.0
16,1.0,0.0,100,0.0
18,1.001818181818182,0.012791390376026337,100,0.0012791390376026336
20,1.0016666666666667,0.011725441178024062,100,0.0011725441178024063


==> new_plots/ratio/4-regular/reduced_qeg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1,0,100
10,1,0,100
12,1,0,100
14,1,0,100
16,1,0,100
18,1.00182,0.0127273,100
20,1.0025,0.0142156,100


==> new_plots/ratio/4-regular/reduced_qpg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.0014285714285713,0.014285714285714275,100,0.0014285714285714275
14,1.001111111111111,0.011111111111111124,100,0.0011111111111111124
16,1.0,0.0,100,0.0
18,1.0063636363636363,0.0233120363614766,100,0.00233120363614766
20,1.0091666666666668,0.026205503144601648,100,0.0026205503144601646


==> new_plots/ratio/4-regular/reduced_qpg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1.018,0.0572364,100
10,1.02,0.0541603,100
12,1.01286,0.0408831,100
14,1.01292,0.0368124,100
16,1.014,0.0346987,100
18,1.02555,0.0409736,100
20,1.01821,0.03429,100


==> new_plots/ratio/erdos/reduced_fast_vc_paper.csv <==
graph_nodes,mean,std,sem,count
8,1.0,0.0,0.0,100
10,1.0085,0.0420768,0.0042077,100
12,1.0030952,0.0218415,0.0021842,100
14,1.0025,0.0175882,0.0017588,100
16,1.0126944,0.0346545,0.0034654,100
18,1.0131818,0.0358172,0.0035817,100
20,1.0103205,0.0268569,0.0026857,100


==> new_plots/ratio/erdos/reduced_greedy_vertex_degree.csv <==
graph_nodes,mean,std,sem,count
8,1.0175,0.0700149,0.0070015,100
10,1.02033,0.0615801,0.006158,100
12,1.02244,0.0536498,0.005365,100
14,1.0321,0.0574585,0.0057459,100
16,1.03269,0.0501723,0.0050172,100
18,1.03372,0.0509895,0.0050989,100
20,1.03499,0.0497144,0.0049714,100


==> new_plots/ratio/erdos/reduced_greedy_vertex_degree_min.csv <==
graph_nodes,mean,std,sem,count
8,1.01,0.049236596391733084,0.0049237,100
10,1.006,0.03428932159955303,0.0034289,100
12,1.0116666666666667,0.03982585951488161,0.0039826,100
14,1.0076785714285714,0.030589678946499103,0.003059,100
16,1.0139166666666666,0.03957132302483583,0.0039571,100
18,1.0103787878787878,0.029728541995857005,0.0029729,100
20,1.00738344988345,0.023631564045397083,0.0023632,100


==> new_plots/ratio/erdos/reduced_qeg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.0,0.0,100,0.0
14,1.0,0.0,100,0.0
16,1.0,0.0,100,0.0
18,1.000909090909091,0.009090909090909045,100,0.0009090909090909045
20,1.0,0.0,100,0.0


==> new_plots/ratio/erdos/reduced_qeg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1,0,100
10,1,0,100
12,1,0,100
14,1,0,100
16,1,0,100
18,1,0,100
20,1,0,100


==> new_plots/ratio/erdos/reduced_qpg_ldf_p4.csv <==
graph_nodes,mean,std,count,sem
8,1.0,0.0,100,0.0
10,1.0,0.0,100,0.0
12,1.0,0.0,100,0.0
14,1.0,0.0,100,0.0
16,1.0,0.0,100,0.0
18,1.0,0.0,100,0.0
20,1.0,0.0,100,0.0


==> new_plots/ratio/erdos/reduced_qpg_sdf_p4.csv <==
graph_nodes,mean,std,count
8,1,0,100
10,1,0,100
12,1.00429,0.0243696,100
14,1,0,100
16,1.00211,0.0147986,100
18,1.00265,0.0150898,100
20,1.00154,0.0107692,100


==> new_plots/t_analysis/prob/QEG_LDF_3_regular_t_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.79,0.407308,0.0407308,100
pi_2/16,0.79,0.407308,0.0407308,100
pi_3/16,0.81,0.392301,0.0392301,100
pi_4/16,0.86,0.346987,0.0346987,100
pi_5/16,0.91,0.286182,0.0286182,100
pi_6/16,0.94,0.237487,0.0237487,100
pi_7/16,0.94,0.237487,0.0237487,100
pi_8/16,0.96,0.195959,0.0195959,100
pi_9/16,0.98,0.14,0.014,100
pi_10/16,0.99,0.0994987,0.00994987,100
pi_11/16,0.96,0.195959,0.0195959,100
pi_12/16,0.72,0.448999,0.0448999,100
pi_13/16,0.1,0.3,0.03,100
pi_14/16,0,0,0,100
pi_15/16,0,0,0,100
pi_16/16,0,0,0,100


==> new_plots/t_analysis/prob/QFG_LDF_3_regular_t_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0,0,0,100
pi_2/16,0.45,0.497494,0.0497494,100
pi_3/16,0.62,0.485386,0.0485386,100
pi_4/16,0.67,0.470213,0.0470213,100
pi_5/16,0.67,0.470213,0.0470213,100
pi_6/16,0.74,0.438634,0.0438634,100
pi_7/16,0.79,0.407308,0.0407308,100
pi_8/16,0.78,0.414246,0.0414246,100
pi_9/16,0.77,0.420833,0.0420833,100
pi_10/16,0.35,0.47697,0.047697,100
pi_11/16,0,0,0,100
pi_12/16,0,0,0,100
pi_13/16,0,0,0,100
pi_14/16,0,0,0,100
pi_15/16,0,0,0,100
pi_16/16,0,0,0,100


==> new_plots/t_analysis/prob/QFG_SDF_3_regular_t_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.05,0.217945,0.0217945,100
pi_2/16,0.73,0.443959,0.0443959,100
pi_3/16,0.85,0.357071,0.0357071,100
pi_4/16,0.87,0.336303,0.0336303,100
pi_5/16,0.9,0.3,0.03,100
pi_6/16,0.9,0.3,0.03,100
pi_7/16,0.92,0.271293,0.0271293,100
pi_8/16,0.89,0.31289,0.031289,100
pi_9/16,0.91,0.286182,0.0286182,100
pi_10/16,0.66,0.473709,0.0473709,100
pi_11/16,0.24,0.427083,0.0427083,100
pi_12/16,0.02,0.14,0.014,100
pi_13/16,0.03,0.170587,0.0170587,100
pi_14/16,0.03,0.170587,0.0170587,100
pi_15/16,0.03,0.170587,0.0170587,100
pi_16/16,0.03,0.170587,0.0170587,100


==> new_plots/t_analysis/prob/QPG_LDF_3_regular_t_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.35,0.47697,0.047697,100
pi_2/16,0.35,0.47697,0.047697,100
pi_3/16,0.36,0.48,0.048,100
pi_4/16,0.53,0.499099,0.0499099,100
pi_5/16,0.69,0.462493,0.0462493,100
pi_6/16,0.72,0.448999,0.0448999,100
pi_7/16,0.76,0.427083,0.0427083,100
pi_8/16,0.84,0.366606,0.0366606,100
pi_9/16,0.91,0.286182,0.0286182,100
pi_10/16,0.95,0.217945,0.0217945,100
pi_11/16,0.9,0.3,0.03,100
pi_12/16,0.75,0.433013,0.0433013,100
pi_13/16,0.48,0.4996,0.04996,100
pi_14/16,0,0,0,100
pi_15/16,0,0,0,100
pi_16/16,0,0,0,100


==> new_plots/t_analysis/prob/QPG_SDF_3_regular_t_p4.csv <==
beta,prob_optimal,std,sem,count
pi_1/16,0.85,0.357071,0.0357071,100
pi_2/16,0.85,0.357071,0.0357071,100
pi_3/16,0.84,0.366606,0.0366606,100
pi_4/16,0.85,0.357071,0.0357071,100
pi_5/16,0.85,0.357071,0.0357071,100
pi_6/16,0.84,0.366606,0.0366606,100
pi_7/16,0.85,0.357071,0.0357071,100
pi_8/16,0.85,0.357071,0.0357071,100
pi_9/16,0.88,0.324962,0.0324962,100
pi_10/16,0.84,0.366606,0.0366606,100
pi_11/16,0.82,0.384187,0.0384187,100
pi_12/16,0.87,0.336303,0.0336303,100
pi_13/16,0.75,0.433013,0.0433013,100
pi_14/16,0.11,0.31289,0.031289,100
pi_15/16,0.1,0.3,0.03,100
pi_16/16,0.05,0.217945,0.0217945,100

